Certified Model Order Reduction for parametric Hermitian eigenproblems

This article deals with the efficient and certified numerical approximation of the smallest eigenvalue and the associated eigenspace of a large-scale parametric Hermitian matrix. For this aim, we rely on projection-based model order reduction (MOR), i.e., we approximate the large-scale problem by projecting it onto a suitable subspace and reducing it to one of a much smaller dimension. Such a subspace is constructed by means of weak greedy-type strategies. After detailing the connections with the reduced basis method for source problems, we introduce a novel error estimate for the approximation error related to the eigenspace associated with the smallest eigenvalue. Since the difference between the second smallest and the smallest eigenvalue, the so-called spectral gap, is crucial for the reliability of the error estimate, we propose efficiently computable upper and lower bounds for higher eigenvalues and for the spectral gap, which enable the assembly of a subspace for the MOR approximation of the spectral gap. Based on that, a second subspace is then generated for the MOR approximation of the eigenspace associated with the smallest eigenvalue. We also provide efficiently computable conditions to ensure that the multiplicity of the smallest eigenvalue is fully captured in the reduced space. This work is motivated by a specific application: the repeated identifications of the states with minimal energy, the so-called ground states, of parametric quantum spin system models.

==> Img_Tex/DataCSV/Example_1_1.csv <==
x1,y1,y2,y3
0.1,0.0449812787238351,0.0449812787237907,9.87275645445765e-13
0.112076168259679,0.0506773251406347,0.0506773251406312,7.0104601396021e-14
0.124298170359194,0.0565714082881312,0.0565714082882174,1.52291253334162e-12
0.136667767412533,0.0626884903946063,0.0626884903945371,1.10511381436371e-12
0.149186741801193,0.0690534714058533,0.0690534714058515,2.57243669758466e-14
0.161856897431009,0.0756907246257974,0.0756907246258063,1.17343099050912e-13
0.174680059992086,0.0826235680186702,0.082623568018759,1.07496981914225e-12
0.187658077221873,0.0898736562307043,0.0898736562306954,9.88252238698593e-14
0.200792819171403,0.0974602652217715,0.0974602652218408,7.1083242569593e-13
0.214086178474764,0.105399418664812,0.105399418664991,1.70221091398693e-12
0.227540070621808,0.113702765303064,0.113702765303101,3.28079035966841e-13
0.241156434234167,0.122376044413102,0.122376044412949,1.24833817697949e-12
0.254937231344594,0.131416843850086,0.131416843849983,7.83983952641757e-13
0.26888444767968,0.140811109346696,0.140811109347069,2.64918682910594e-12
0.283000092945981,0.150527422896669,0.150527422896829,1.06207966940083e-12
0.297286201119613,0.160507382362198,0.160507382362095,6.41893819268625e-13
0.311744830739326,0.170649899835535,0.170649899835578,2.49824724108732e-13
0.32637806520313,0.180789625400553,0.180789625400639,4.71626223585896e-13
0.341188013068503,0.190684042953098,0.190684042953119,1.11788494426058e-13
0.356176808356215,0.200055784876952,0.200055784877261,1.54499951223743e-12
0.371346610857831,0.208721370709029,0.208721370708943,4.08511730263175e-13
0.386699606446923,0.216689838130787,0.216689838130659,5.9023391932066e-13
0.402238007394039,0.224101535731066,0.224101535731307,1.07801371985281e-12
0.417964052685479,0.231112186820067,0.231112186820337,1.16829079116774e-12
0.433880008345917,0.237841120519036,0.237841120518983,2.24060099724237e-13
0.449988167764924,0.244370207443076,0.24437020744287,8.43218146461664e-13
0.466290852027429,0.250755835116667,0.250755835116589,3.11696439276361e-13
0.482790410248173,0.257039429358638,0.257039429358592,1.79681685178246e-13
0.499489219910201,0.263254497148147,0.263254497147798,1.32254508201993e-12
0.516389687207443,0.269431090397028,0.269431090396871,5.80183235858059e-13
0.533494247391435,0.2755986877374,0.275598687737237,5.92981158824083e-13
0.550805365122216,0.281788150946866,0.281788150946866,0
0.568325534823477,0.288033137311068,0.288033137311423,1.2334392188213e-12
0.586057281041988,0.294371178673927,0.294371178674332,1.37584583248663e-12
0.604003158811373,0.300844538429288,0.30084453842953,8.03021159764291e-13
0.622165754020268,0.307500899412538,0.307500899413292,2.44934340466241e-12
0.640547683784938,0.314393900407879,0.314393900407936,1.80803186025721e-13
0.659151596826383,0.321583516856158,0.321583516856542,1.19313664164454e-12
0.677980173852006,0.329136267354059,0.329136267354677,1.87816488617204e-12
0.697036127941881,0.337125219156974,0.337125219157024,1.47535659383703e-13
0.716322204939693,0.345629762300945,0.345629762301279,9.66222016251439e-13
0.7358411838484,0.354735122763053,0.354735122763046,2.00302335507591e-14
0.755595877230666,0.364531590141077,0.364531590141773,1.91020997871291e-12
0.775589131614135,0.375113444268948,0.375113444269452,1.34488739365814e-12
0.795823827901597,0.386577576899533,0.386577576900194,1.70937163390493e-12
0.81630288178611,0.399021817473184,0.399021817473582,9.97198435276037e-13
0.837029244171131,0.412542983423918,0.412542983423442,1.15397340904627e-12
0.858005901595724,0.427234682742025,0.427234682742238,4.98936133555048e-13
0.879235876664903,0.443184896629269,0.443184896629546,6.25273264170087e-13
0.900722228485166,0.460473361008631,0.46047336100898,7.56104413422647e-13
0.922468053105298,0.479168746812192,0.47916874681291,1.49769401258114e-12
0.944476483962487,0.49932561194418,0.499325611945025,1.69337569579269e-12
0.966750692333839,0.520981067612837,0.520981067614855,3.87334875487354e-12
0.989293887793335,0.544151077994968,0.544151077997043,3.81288372349924e-12
1.01210931867431,0.568826311878155,0.568826311879732,2.77308703982901e-12
1.03520027253752,0.594967516555641,0.594967516556594,1.60030125918306e-12
1.05857007664486,0.622500532085439,0.622500532086349,1.46103441666901e-12
1.0822220984388,0.651311369083345,0.651311369083288,8.72753364351897e-14
1.1061597460276,0.681242294596004,0.681242294596245,3.54623504845093e-13
1.13038646867642,0.712090603939373,0.712090603939586,2.99347891333944e-13
1.15490575730434,0.743612500864899,0.743612500865851,1.28040782640137e-12
1.17972114498733,0.775534705770198,0.775534705772245,2.63864797249971e-12
1.20483620746741,0.807575181748916,0.807575181750821,2.35799040741773e-12
1.23025456366785,0.839471139268298,0.839471139269193,1.06648555879732e-12
1.25597987621465,0.871008187871936,0.871008187871368,6.52616354844218e-13
1.2820158519643,0.902042013168014,0.902042013169066,1.16580295992028e-12
1.30836624253791,0.932505974216468,0.932505974217776,1.40202708609485e-12
1.33503484486179,0.962403820763427,0.962403820763484,5.90639995752652e-14
1.36202550171459,0.991792186446133,0.991792186446133,0
1.38934210228098,1.02075909310979,1.02075909311026,4.59421041425895e-13
1.41698858271209,1.0494023279423,1.04940232794337,1.01563916456041e-12
1.44496892669268,1.07780712133157,1.07780712133317,1.47671665606915e-12
1.47328716601514,1.1060166591498,1.1060166591493,4.49703818579578e-13
1.50194738116047,1.13397816078245,1.13397816078187,5.13806229673378e-13
1.53095370188626,1.16141907929041,1.16141907929088,4.03780352814589e-13
1.56031030782173,1.18752989883909,1.18752989883966,4.78669370062599e-13
1.59002142907001,1.21021618399851,1.21021618399979,1.05681690699354e-12
1.62009134681766,1.22553707474074,1.22553707474179,8.5807542717262e-13
1.6505243939516,1.23112423957514,1.23112423957636,9.92697135041317e-13
1.68132495568337,1.22951505028307,1.22951505028219,7.16602039267683e-13
1.71249747018111,1.22385060189663,1.2238506018966,2.32231854005374e-14
1.744046429209,1.21577513592473,1.2157751359255,6.31190860830315e-13
1.77597637877454,1.20605465574397,1.20605465574485,7.30541512480942e-13
1.80829191978354,1.19508446548389,1.19508446548454,5.46990054493138e-13
1.84099770870318,1.18310028453652,1.1831002845374,7.4471539214195e-13
1.87409845823287,1.17026299768642,1.17026299768753,9.47177403691372e-13
1.90759893798341,1.15669511819772,1.15669511819749,1.96571829400953e-13
1.94150397516419,1.14249782951845,1.14249782951978,1.16921039910462e-12
1.97581845527882,1.12775962733576,1.12775962733696,1.05848069672058e-12
2.01054732282906,1.11256110054472,1.11256110054262,1.8904188694213e-12
2.0456955820273,1.09697787172635,1.09697787172681,4.14545600788304e-13
2.08126829751766,1.08108266145155,1.08108266145078,7.09831155363365e-13
2.11727059510573,1.06494696323421,1.06494696323384,3.46948942389841e-13
2.15370766249721,1.04864258458903,1.04864258459125,2.1140599935064e-12
2.1905847500454,1.03224318955358,1.03224318955301,5.5067855555843e-13
2.22790717150774,1.01582591176916,1.01582591177132,2.1263977337851e-12
2.26568030481153,0.999473068081727,0.999473068080391,1.33652460070244e-12
2.30390959282878,0.983273977118017,0.983273977116937,1.09839676782874e-12
2.34260054416058,0.967326868890922,0.967326868889614,1.35155827450481e-12
2.38175873393079,0.951740855255309,0.951740855256276,1.0153374369681e-12
2.42138980458941,0.936637914544292,0.936637914542302,2.12410754384257e-12
2.46149946672562,0.922154824764817,0.922154824765414,6.47240443805429e-13
2.50209349989062,0.908444957215067,0.908444957214869,2.19002774392385e-13
2.54317775343046,0.895679815951326,0.895679815953144,2.03084782212064e-12
2.58475814732887,0.884050179933212,0.884050179933865,7.39436891408353e-13
2.6268406730603,0.873766676835885,0.873766676836993,1.26858427675257e-12
2.66943139445325,0.865059596992154,0.86505959699312,1.1170769320318e-12
2.71253644856405,0.858177751729073,0.858177751729698,7.28610834070927e-13
2.75616204656114,0.853386203694185,0.853386203694527,3.99655527225903e-13
2.80031447462006,0.850962759410493,0.850962759415097,5.41071495407178e-12
2.8450000948293,0.851193223585369,0.851193223588268,3.40582406152178e-12
2.89022534610697,0.854365569042727,0.854365569039885,3.32664499370493e-12
2.93599674512866,0.860763358644647,0.860763358641861,3.23588068220558e-12
2.98232088726642,0.870658933369384,0.87065893336694,2.80737601986403e-12
3.02920444753911,0.884307008069925,0.884307008069015,1.02848297420928e-12
3.07665418157427,0.901939348975702,0.901939348976953,1.3865180805741e-12
3.12467692658152,0.923761117748711,0.923761117749962,1.3537647243519e-12
3.17327960233777,0.949949261497864,0.949949261499967,2.21401982515249e-12
3.22246921218432,0.980653047699946,0.980653047698183,1.79691073088612e-12
3.272252844036,1.01599655199152,1.01599655198953,1.95819528740761e-12
3.3226376714025,1.05608267063076,1.05608267063229,1.45326909712752e-12
3.37363095442202,1.10099809258224,1.10099809258486,2.37493351278956e-12
3.42524004090739,1.15081864065075,1.15081864064945,1.13605966015703e-12
3.47747236740489,1.20561445902803,1.20561445902666,1.13157406370258e-12
3.53033546026577,1.26545465080136,1.26545465080261,9.88226021489285e-13
3.58383693673076,1.33041111553644,1.33041111553808,1.23905996252648e-12
3.63798450602769,1.40056147422456,1.40056147422922,3.32806551683243e-12
3.69278597048229,1.47599107886464,1.47599107886538,5.00656444182956e-13
3.74824922664253,1.55679418080416,1.55679418080581,1.05888059403599e-12
3.80438226641639,1.64307437774562,1.64307437774443,7.26511113706044e-13
3.86119317822348,1.73494447975156,1.73494447975213,3.27638258884971e-13
3.91869014816055,1.83252593731578,1.83252593731936,1.95420720400249e-12
3.97688146118099,1.93594796546165,1.93594796545847,1.64427531782932e-12
4.03577550228872,2.04534648268532,2.04534648268674,6.94789603399363e-13
4.09538075774636,2.16086296528158,2.16086296528005,7.10258972411474e-13
4.15570581629807,2.28264329871831,2.28264329872206,1.64356193843939e-12
4.21675937040713,2.41083668995702,2.41083668996771,4.43271947465469e-12
4.27855021750845,2.54559468810169,2.54559468811647,5.80582956619286e-12
4.34108726127628,2.68707034619001,2.68707034621593,9.64641623061009e-12
4.40437951290712,2.83541754488397,2.83541754491489,1.09059139863677e-11
4.46843609241818,2.99079048801354,2.99079048805913,1.52429339695916e-11
4.53326622996155,3.15334337207514,3.15334337213028,1.7485604892351e-11
4.5988792671542,3.32323022462322,3.32323022468074,1.73101277967175e-11
4.66528465842402,3.50060490203339,3.50060490210637,2.08498107779487e-11
4.73249197237216,3.68562123322044,3.68562123328138,1.65334800191971e-11
4.80051089315181,3.87843329329633,3.87843329335021,1.38941569969604e-11
4.86935122186365,4.07919578992653,4.07919578998064,1.32660792817071e-11
4.93902287796806,4.28806454392225,4.28806454396215,9.30584874159008e-12
5.00953590071452,4.50519704524334,4.50519704526778,5.42543863554688e-12
5.08090045058816,4.73075306572571,4.7307530657464,4.37372320596268e-12
5.15312681077385,4.964895309996,4.96489530999372,4.57962678458812e-13
5.22622538863793,5.20779008610361,5.20779008610384,4.36602996057661e-14
5.30020671722784,5.45960797854252,5.45960797855309,1.93656320190819e-12
5.37508145678988,5.7205245062388,5.72052450624096,3.77596479895181e-13
5.45086039630526,5.99072074906576,5.99072074907826,2.08748707762783e-12
5.52755445504478,6.2703839272499,6.27038392726456,2.33886827923251e-12
5.60517468414215,6.55970791841025,6.55970791842833,2.75564208384265e-12
5.68373226818645,6.85889369765846,6.85889369766733,1.29285767255758e-12
5.76323852683375,7.16814968682763,7.1681496868456,2.5058796404571e-12
5.84370491643817,7.48769199889523,7.4876919989124,2.2926574034372e-12
5.92514303170271,7.81774456322057,7.81774456323058,1.27970946589332e-12
6.00756460734992,8.15853911653096,8.15853911652061,1.26805817621417e-12
6.09098151981289,8.510315042211,8.51031504221498,4.6755487905192e-13
6.17540578894645,8.87331903734048,8.87331903735753,1.92183168287396e-12
6.26084957975928,9.24780458127702,9.24780458128225,5.65495787592565e-13
6.3473252041667,9.63403117173448,9.63403117175085,1.69927876919434e-12
6.43484512276484,10.0322632830421,10.0322632830678,2.56105971306093e-12
6.52342194662603,10.4427689842416,10.4427689842641,2.1555579657847e-12
6.61306843911608,10.8658181314388,10.8658181314722,3.07606200340724e-12
6.70379751773333,11.3016800158221,11.3016800158537,2.7964816595652e-12
6.79562225597001,11.7506203006042,11.7506203006269,1.93499295889172e-12
6.88855588519603,12.2128970126066,12.2128970126093,2.23410064172467e-13
6.98261179656557,12.6887552553121,12.6887552553239,9.3180385980628e-13
7.07780354294663,13.1784201668688,13.178420166874,3.96830156344515e-13
7.17414484087392,13.6820874347131,13.6820874347552,3.07439417834348e-12
7.27164957252533,14.1999103667019,14.1999103667824,5.66836543526313e-12
7.37033178772228,14.731982053697,14.7319820538542,1.0664906402745e-11
7.47020570595419,15.2783104725513,15.27831047277,1.43166010512896e-11
7.57128571842742,15.838783375578,15.8387833758575,1.76429111055131e-11
7.67358639013896,16.413118402244,16.4131184025082,1.60973804237384e-11
7.77712246197518,17.0007920195776,17.000792019782,1.20234947869262e-11
7.88190885283583,17.6009389992275,17.6009389993185,5.16730784538339e-12
7.98796066178384,18.2122135974462,18.2122135974766,1.67294724204281e-12
8.09529317022095,18.8326086160057,18.8326086160225,8.93431830175886e-13
8.20392184408968,19.459248998189,19.4592489982479,3.02631319148543e-12
8.31386233610188,20.0882297977362,20.0882297978812,7.22136327552776e-12
8.42513048799417,20.7146651161906,20.7146651163644,8.38601479014003e-12
8.53774233281064,21.3332009202231,21.3332009203141,4.26328287616174e-12
8.65171409721316,21.9391246901203,21.9391246901389,8.498352440982e-13
8.76706220381946,22.5297052456544,22.5297052456538,3.02765179966695e-14
8.88380327356957,23.1049165958038,23.1049165958148,4.72364242303826e-13
9.00195412812079,23.6670457803698,23.6670457804148,1.902222531509e-12
9.1215317922716,24.2196107255031,24.2196107255327,1.22043983871545e-12
9.24255349641479,24.7663548693354,24.7663548693376,9.18074850509129e-14
9.3650366790203,25.3106813973741,25.3106813973563,7.00698112632578e-13
9.48899898914793,25.8554676717695,25.855467671749,7.91462411343287e-13
9.61445828899051,26.4030812861356,26.403081286147,4.30581705557467e-13
9.74143265644774,26.9554675103786,26.9554675103836,1.85573515199622e-13
9.86994038773104,27.5142449303071,27.5142449302957,4.13192649878741e-13
10,28.0807868880302,28.0807868880206,3.40079300722505e-13


==> Img_Tex/DataCSV/Example_1_1_bis.csv <==
x1,y1
6.99504493741883,12.7522539313723
2.93277941600876,0.860205520329202
3.99725070047634,1.97324913429554
1.25739565585675,0.872719307109705
0.523094229467449,0.271856868708149
0.1,0.0449812787237907
2.08009048004474,1.08161013021544
10,28.0807868880265
0.871632706403228,0.437344947575689
1.55356780006763,1.18175661821128
0.262707962274372,0.136622736859437
8.74344046264562,22.4106238583734
1.70661605645083,1.22513121370037
5.31170580592385,5.49928474850128
0.379940323168259,0.213271728521502
8.06684546835223,18.6681598002469
1.4214728078968,1.05399186662034
0.328087855656358,0.181955916881225
1.08875090273555,0.659406849202497
2.44209531200286,0.929053050194597
9.38144220460676,25.3830735878214
0.164409083839401,0.0770528464595639
0.670332084218375,0.32603101808003
1.62940633021292,1.22824613993585
6.10978798560583,8.59057224482513
3.44858204883367,1.17476818869801
0.428627247790202,0.23565469117737
1.81874397259978,1.19134063913435
9.73460729376083,26.9257941659189
0.212228811968983,0.104274277087903
1.49904747269253,1.13118050781652


==> Img_Tex/DataCSV/Example_1_2.csv <==
x1,y1
1,29.3621075354143
2,85.3391158919929
3,22.4263674079706
4,19.251841514208
5,10.6813234976564
6,4.64914198436556
7,4.40574557685906
8,3.08784578107958
9,2.56672453970636
10,1.00574383330151
11,0.803315409665444
12,0.38848434856587
13,0.162049146663509
14,0.0413495352794228
15,0.0333266778295357
16,0.015669474323438
17,0.0025689548816998
18,0.0016497518848717
19,0.00101366548837487
20,0.000143545923636391
21,6.00696804676182e-05
22,4.35089754099146e-05
23,2.69498686937797e-05
24,1.17154762874564e-06
25,2.28491823392192e-07
26,1.56396161068757e-07
27,1.12330361844428e-07
28,4.60274751756868e-08
29,1.49337274738117e-08
30,8.6394257920765e-09


==> Img_Tex/DataCSV/Example_1_3.csv <==
x1,y1,y2,y3,y4
1,125.063732613302,49.5416476837382,75.5220849295642,0.993653139460135
2,50.7050364921838,20.2955615466969,30.409474945487,0.790398558922423
3,21.5201066934,9.77519440210096,11.7449122912991,0.242111525215543
4,14.8126555623069,6.17818329068899,8.63447227161796,0.154409592622457
5,8.544353326238,3.95105414231551,4.59329918392249,0.17709250532662
6,4.69718337729607,2.13790883338849,2.55927454390758,0.1304878121161
7,1.50843867227323,0.612999863002277,0.895438809270955,0.0385041412192779
8,0.887000299427454,0.470046646926428,0.416953652501026,0.0326863544866999
9,0.817323204810496,0.52174265772703,0.295580547083466,0.0270416518422513
10,0.449083870867194,0.234968275232399,0.214115595634795,0.013183477059512
11,0.117761237854044,0.0974488653994767,0.0203123724545676,0.00558174136897327
12,0.0854997401639718,0.0727944132690876,0.0127053268948841,0.00311275751716322
13,0.0232506458734609,0.022621412371448,0.000629233502012935,0.00078087690148999
14,0.0159609721720121,0.0157235716900902,0.000237400481921857,0.0014578588198697
15,0.0134021505043508,0.0130890884755969,0.000313062028753927,0.000760493221550659
16,0.0041318495918414,0.00410736264771805,2.44869441233494e-05,0.00013441128006862
17,0.00260708156995479,0.00259835987691508,8.72169303971139e-06,0.000137146400214907
18,0.00200803622931471,0.00200270555622461,5.33067309010768e-06,7.43333999524113e-05
19,0.000758293881796571,0.000757642417253509,6.51464543062486e-07,2.10163944471054e-05
20,0.000453120627547841,0.000452832328033614,2.88299514227612e-07,1.28006059900064e-05
21,0.000192794940134524,0.000192746474259712,4.84658748123139e-08,5.00719931513945e-06
22,0.000141151170312691,0.000141128174018675,2.29962940156606e-08,3.8448736341916e-06
23,8.40565833930123e-05,8.40493276861707e-05,7.25570684153458e-09,4.69701727987958e-06
24,3.98686292888584e-05,3.98670903927571e-05,1.53889610135799e-09,2.80832501645489e-06
25,1.88641674030815e-05,1.8863750474504e-05,4.16928577504299e-10,5.64654350299333e-07
26,1.05362206710289e-05,1.05361716487743e-05,4.90222545495075e-11,2.28017757714984e-07
27,4.5809379076417e-06,4.58091572724954e-06,2.21803921641767e-11,1.83245326513354e-07
28,2.75747663803237e-06,2.75746785552927e-06,8.78250309916871e-12,1.22696499338018e-07
29,1.70996107882341e-06,1.70995792965295e-06,3.14917045759555e-12,1.02222514994814e-07
30,1.16056098619231e-06,1.16055937829832e-06,1.6078939954905e-12,2.6076697014722e-08
31,3.20268354834808e-07,3.20268231312357e-07,1.23522450432634e-13,1.19428806315382e-08
32,2.6702213226922e-07,2.6702205379764e-07,7.84715795367252e-14,1.35199233385086e-08
33,1.38813328135846e-07,1.38813303572253e-07,2.45635929606339e-14,5.78548927357701e-09
34,1.15732168850134e-07,1.15732149885495e-07,1.89646388231434e-14,5.68306088767131e-09
35,2.89681519128254e-08,2.89681519128254e-08,4.34962128473547e-17,9.22292873356732e-10
36,1.94370612571768e-08,1.94370612571768e-08,8.95893311328478e-16,7.34368456151617e-10
37,1.01401180495472e-08,1.01401180495472e-08,2.37202816437852e-16,1.65862033049111e-10


==> Img_Tex/DataCSV/Example_1_4.csv <==
x1,y1,y2,y3
0.1,5.32316490406905e-14,4.39141748509041e-13,8.24963638029247
0.112076168259679,3.43266145231666e-11,1.16630016063488e-09,33.976556582583
0.124298170359194,1.24445518922949e-12,4.02799629493111e-11,32.3675479020267
0.136667767412533,1.37111389709033e-11,4.64224797770801e-10,33.8574934406209
0.149186741801193,6.98747164475009e-12,2.34922416255281e-10,33.6205180069368
0.161856897431009,4.41194300558746e-12,1.47873605895657e-10,33.5166627738354
0.174680059992086,8.62003492076902e-12,2.86275122068579e-10,33.2104364657307
0.187658077221873,4.0778467452055e-12,1.34988416334454e-10,33.1028664804937
0.200792819171403,4.05117995426257e-12,1.33631456243863e-10,32.9858109865642
0.214086178474764,9.7745951038061e-12,3.1952384075753e-10,32.6892149868296
0.227540070621808,9.85868485084069e-12,3.19703322810684e-10,32.4285974902039
0.241156434234167,4.8386801831476e-12,1.56047496075513e-10,32.2500124350031
0.254937231344594,2.10162995545628e-12,6.67452726539469e-11,31.7588129540416
0.26888444767968,7.25365269413415e-12,2.30532437446715e-10,31.7815653943758
0.283000092945981,8.28554022514607e-12,2.61527713446556e-10,31.5643526360341
0.297286201119613,4.97641716081606e-12,1.56407408523871e-10,31.4297221212504
0.311744830739326,8.80417617223491e-13,2.7401243842677e-11,31.1230072032069
0.32637806520313,6.57058887894162e-12,2.03485911014274e-10,30.9692045512747
0.341188013068503,9.52056289662511e-12,2.95878744003277e-10,31.0778624348106
0.356176808356215,8.56695597601282e-12,2.66974880612667e-10,31.1633305178861
0.371346610857831,4.12342783099145e-12,1.28898387643431e-10,31.2600081598708
0.386699606446923,2.03445834706512e-12,6.37163945612388e-11,31.3186036239843
0.402238007394039,7.3446208873239e-12,2.34558940714609e-10,31.9361535895522
0.417964052685479,9.66459844355837e-12,3.14041017364324e-10,32.4939540114714
0.433880008345917,8.09145615215399e-12,2.66875590662737e-10,32.9823934832413
0.449988167764924,3.28897044239635e-12,1.09475769678639e-10,33.2857262161573
0.466290852027429,2.71523235492871e-12,9.18102429440665e-11,33.813033635008
0.482790410248173,7.00464031744617e-12,2.40484793472933e-10,34.3322115875054
0.499489219910201,6.97963512914739e-12,2.43860011550749e-10,34.9387907875549
0.516389687207443,1.40912630015835e-12,4.95306302190984e-11,35.1498869998612
0.533494247391435,9.12562999615992e-12,3.26510410634737e-10,35.779492568966
0.550805365122216,2.18366096185868e-11,7.92305000342864e-10,36.2833340056816
0.568325534823477,3.26347744326867e-11,1.19816775384391e-09,36.7144487643167
0.586057281041988,3.7146907468644e-11,1.37923645947584e-09,37.1292404526559
0.604003158811373,3.2252956902024e-11,1.21087700140773e-09,37.5431314743033
0.622165754020268,1.74540546973857e-11,6.61260508893002e-10,37.8857818631707
0.640547683784938,4.66354362464937e-12,1.77933795895691e-10,38.1542042311374
0.659151596826383,2.85366139343117e-11,1.09869563945015e-09,38.5012616415958
0.677980173852006,4.70679889321762e-11,1.82472796467417e-09,38.7679186230701
0.697036127941881,5.36780858546487e-11,2.09261670992674e-09,38.9845628175565
0.716322204939693,4.45268426773351e-11,1.74292838321814e-09,39.1433184663084
0.7358411838484,2.01121896393408e-11,7.90422644465001e-10,39.3006757911073
0.755595877230666,1.41074847602479e-11,5.55173071911022e-10,39.353086772448
0.775589131614135,4.9038960349135e-11,1.93305809690538e-09,39.4188229755055
0.795823827901597,7.44071169505775e-11,2.93395065205418e-09,39.4310486993194
0.81630288178611,8.20678295950902e-11,3.23052783945231e-09,39.3641193557967
0.837029244171131,6.855326995134e-11,2.69365279446598e-09,39.2928418495276
0.858005901595724,3.69728285294291e-11,1.44833261241701e-09,39.1728918241727
0.879235876664903,3.923115153791e-12,1.52623646673894e-10,38.9036876795244
0.900722228485166,4.21237803874165e-11,1.63409291110182e-09,38.7926462457288
0.922468053105298,6.6129340889962e-11,2.54788134839928e-09,38.5287576453985
0.944476483962487,6.83656503873123e-11,2.61424352963789e-09,38.2391378539867
0.966750692333839,4.76767629869172e-11,1.80725836753535e-09,37.9064822003809
0.989293887793335,9.47948819188567e-12,3.56022036901523e-10,37.5570948235658
1.01210931867431,3.58844059703909e-11,1.33494406760048e-09,37.2012307714381
1.03520027253752,7.64524022162318e-11,2.81461193648769e-09,36.8152190761394
1.05857007664486,1.02153870743046e-10,3.71967976622046e-09,36.41251906721
1.0822220984388,1.07495184390341e-10,3.87045288535361e-09,36.0058258172671
1.1061597460276,9.27830846207773e-11,3.30370026433097e-09,35.6067086779217
1.13038646867642,6.35779754573983e-11,2.23882065250381e-09,35.2137770414532
1.15490575730434,2.86101062105308e-11,9.96555483707383e-10,34.8322888553476
1.17972114498733,2.92842417680772e-12,1.00618154860299e-10,34.3591463481166
1.20483620746741,2.38496943812087e-11,8.15338196315051e-10,34.1865259689642
1.23025456366785,3.09120474985328e-11,1.04677580699185e-09,33.8630369612862
1.25597987621465,2.4958722626724e-11,8.38464369897156e-10,33.5940417479294
1.2820158519643,1.03582744985337e-11,3.45550999314086e-10,33.3598997944108
1.30836624253791,6.73527092060691e-12,2.23550531839761e-10,33.1910229707013
1.33503484486179,2.03907546988166e-11,6.72768057200398e-10,32.9937791483237
1.36202550171459,2.65838130915349e-11,8.73146778643811e-10,32.84505407999
1.38934210228098,2.42066063861964e-11,7.91719988101883e-10,32.7067733275224
1.41698858271209,1.50199347857482e-11,4.89843424927136e-10,32.6128862684496
1.44496892669268,2.84064483290275e-12,9.26655450368513e-11,32.621306248328
1.47328716601514,7.95610652556242e-12,2.57422891741067e-10,32.3553852520683
1.50194738116047,1.39191840285344e-11,4.4940035199958e-10,32.2864006308348
1.53095370188626,1.36090570743777e-11,4.37569580869189e-10,32.1528213510853
1.56031030782173,7.83035571160204e-12,2.51531008998461e-10,32.1225520605372
1.59002142907001,6.48265277171549e-13,2.10426831028709e-11,32.4599879769627
1.62009134681766,8.3856053557625e-12,2.70063614158213e-10,32.2056193561063
1.6505243939516,1.22251088208682e-11,4.02486610478916e-10,32.9229470572787
1.68132495568337,1.09542873770025e-11,3.67476451777134e-10,33.5463585288638
1.71249747018111,5.10482323828354e-12,1.75270425426517e-10,34.3342790230383
1.744046429209,2.95663328755714e-12,1.04201958377532e-10,35.2434503176505
1.77597637877454,1.01743911549236e-11,3.6533797716481e-10,35.9076009170352
1.80829191978354,1.37103448128728e-11,5.07455581958125e-10,37.0126053636281
1.84099770870318,1.24713873046991e-11,4.73525259651068e-10,37.9689322512379
1.87409845823287,7.04833865182272e-12,2.75578440414866e-10,39.0983540984656
1.90759893798341,2.03261203509225e-13,7.80853763206204e-12,38.416271758952
1.94150397516419,6.20274530481085e-12,2.5854190607643e-10,41.6818510790544
1.97581845527882,8.53514485735725e-12,3.64920701950175e-10,42.7550683730476
2.01054732282906,6.05760917278455e-12,2.66044968888992e-10,43.9191372867485
2.0456955820273,4.68441372675969e-13,2.10139385885379e-11,44.8592712221294
2.08126829751766,8.65025217068505e-12,4.04519443556946e-10,46.7638902976525
2.11727059510573,1.55475117795537e-11,7.51030870420552e-10,48.3055347421071
2.15370766249721,1.87939300795031e-11,9.36380869554891e-10,49.8235795064558
2.1905847500454,1.74043211190248e-11,8.96397730477893e-10,51.5043203551348
2.22790717150774,1.22708603482208e-11,6.52914646262966e-10,53.2085467305995
2.26568030481153,5.57637145771911e-12,3.06568493975863e-10,54.9763401344963
2.30390959282878,1.90936473722808e-13,6.07272577652678e-12,31.8049540673033
2.34260054416058,2.95091387544506e-12,1.71864503943191e-10,58.2411114649256
2.38175873393079,2.56180692801371e-12,1.5324251904098e-10,59.8181374893058
2.42138980458941,2.06739847371829e-13,6.47406667717782e-12,31.3150404214723
2.46149946672562,2.27518958735622e-12,1.45828514253895e-10,64.095104453844
2.50209349989062,2.6682894702059e-12,1.76778989222938e-10,66.2518033357513
2.54317775343046,4.41281513694585e-13,3.00865053686006e-11,68.1798453705988
2.58475814732887,3.38912291488719e-12,2.37044000654787e-10,69.9425800148878
2.6268406730603,6.5080407257865e-12,4.68818109190594e-10,72.0367509891291
2.66943139445325,6.61931831640337e-12,4.89187436830181e-10,73.9029932459847
2.71253644856405,2.77444252164973e-12,2.09651565060715e-10,75.5652940815124
2.75616204656114,3.76678376518506e-12,2.90903881242542e-10,77.2287180196683
2.80031447462006,9.80564172643549e-12,7.73445636430516e-10,78.8776153574271
2.8450000948293,1.17941231962367e-11,9.48442628705088e-10,80.4165441486759
2.89022534610697,7.93364482222829e-12,6.45371067952291e-10,81.346100362863
2.93599674512866,6.96013121518032e-13,5.60725149748758e-11,80.5624394732378
2.98232088726642,9.90417954961783e-12,8.24940510721047e-10,83.2921603034629
3.02920444753911,1.47825057332948e-11,1.23678516888774e-09,83.6654618101797
3.07665418157427,1.20832066167498e-11,1.01354816581238e-09,83.8807278531005
3.12467692658152,2.45469156016841e-12,2.05771367712179e-10,83.8277896299367
3.17327960233777,9.60590292913069e-12,8.03018933464758e-10,83.5964031064209
3.22246921218432,1.7929076643917e-11,1.48555553375734e-09,82.857336340372
3.272252844036,1.76896019012076e-11,1.45133666107673e-09,82.0446197253118
3.3226376714025,8.0886038968306e-12,6.56044042160433e-10,81.1072034838416
3.37363095442202,7.14365505180304e-12,5.71313271227507e-10,79.9749241928065
3.42524004090739,2.15347565547875e-11,1.69098880720785e-09,78.5237020398043
3.47747236740489,2.8693290462768e-11,2.21088362579427e-09,77.0522860967472
3.53033546026577,2.52353219421296e-11,1.90619933868186e-09,75.5369534437966
3.58383693673076,1.22117445627163e-11,9.03054365009533e-10,73.9496605396295
3.63798450602769,5.44604883737429e-12,3.93003925266372e-10,72.1631290871515
3.69278597048229,2.08910279302335e-11,1.47460173251781e-09,70.5854081207639
3.74824922664253,2.79993784437971e-11,1.93044365550023e-09,68.9459467600394
3.80438226641639,2.35735281771417e-11,1.5844619733973e-09,67.2136118739193
3.86119317822348,8.15351840419399e-12,5.36412620821076e-10,65.7890979365616
3.91869014816055,1.40340043263862e-11,8.96643140234719e-10,63.8907555806352
3.97688146118099,3.68790847956456e-11,2.29865722920059e-09,62.3295627301466
4.03577550228872,5.41265637540638e-11,3.28774472393764e-09,60.7417965580865
4.09538075774636,6.1139093448146e-11,3.62065461017109e-09,59.2199590470194
4.15570581629807,5.6167195946496e-11,3.24065465961615e-09,57.6965719047671
4.21675937040713,4.03790655621562e-11,2.27046222914703e-09,56.2286966659015
4.27855021750845,1.74454574833752e-11,9.56842326553892e-10,54.8476488774068
4.34108726127628,7.58159301164127e-12,4.05293298582858e-10,53.4575382720418
4.40437951290712,2.96969065668982e-11,1.54770311842946e-09,52.1166443697748
4.46843609241818,4.4961277099128e-11,2.28567558228074e-09,50.8365360094514
4.53326622996155,5.12931789675568e-11,2.54458766591804e-09,49.6086949012754
4.5988792671542,4.87221597285994e-11,2.35789617768356e-09,48.3947384684489
4.66528465842402,3.89942336875287e-11,1.84218857458192e-09,47.242589490125
4.73249197237216,2.5101765014712e-11,1.15835640632571e-09,46.1464126385853
4.80051089315181,1.04555821469205e-11,4.71253345095888e-10,45.0719375041862
4.86935122186365,1.90090902222765e-12,8.42168713005423e-11,44.3034728731254
4.93902287796806,9.8728666781436e-12,4.2483704120463e-10,43.0307685755676
5.00953590071452,1.25245951934185e-11,5.26821148435716e-10,42.0629282064584
5.08090045058816,1.02056525747924e-11,4.2004133581646e-10,41.1577145839698
5.15312681077385,4.30227216107982e-12,1.73184615036822e-10,40.254221154004
5.22622538863793,3.20973940063803e-12,1.26064027910381e-10,39.2754713623549
5.30020671722784,1.01604543326455e-11,3.9138083513245e-10,38.5200132119039
5.37508145678988,1.47087429083957e-11,5.54860469485651e-10,37.7231740972874
5.45086039630526,1.56396325437258e-11,5.77783555124852e-10,36.943550528407
5.52755445504478,1.2566981224131e-11,4.55071833871393e-10,36.2117063561429
5.60517468414215,5.99732427145728e-12,2.12662319627733e-10,35.4595332855095
5.68373226818645,2.87280602492807e-12,1.00044447885319e-10,34.82464427365
5.76323852683375,1.23508399961027e-11,4.211583656234e-10,34.0995726409133
5.84370491643817,2.05828534192631e-11,6.8846181359931e-10,33.4483173725073
5.92514303170271,2.59092866124276e-11,8.50376977255339e-10,32.8213196285941
6.00756460734992,2.71655608142048e-11,8.74643903923213e-10,32.1967917358756
6.09098151981289,2.38321063225238e-11,7.52999323180179e-10,31.596003852522
6.17540578894645,1.61797586703657e-11,5.02067755459734e-10,31.0306084094632
6.26084957975928,5.25165505391623e-12,1.60117701913427e-10,30.4889982814133
6.3473252041667,7.31694997946491e-12,2.19202277330366e-10,29.9581489480671
6.43484512276484,1.95593023135245e-11,5.75328949198271e-10,29.4145946504673
6.52342194662603,2.94055368410942e-11,8.49992070687722e-10,28.9058511422876
6.61306843911608,3.50503615369278e-11,9.96031917132929e-10,28.4171652861139
6.70379751773333,3.52269977159468e-11,9.84461590279371e-10,27.9462246035721
6.79562225597001,2.94336882500575e-11,8.09063619628448e-10,27.4876737415627
6.88855588519603,1.80442107154096e-11,4.87800712354933e-10,27.0336408750955
6.98261179656557,2.2847621820809e-12,6.09854679923432e-11,26.692260783483
7.07780354294663,1.57945169028597e-11,4.13703341122012e-10,26.1928455087543
7.17414484087392,3.36671208865665e-11,8.68553343023261e-10,25.7982660872502
7.27164957252533,4.86009486062595e-11,1.23492056363324e-09,25.4093921836372
7.37033178772228,5.80221566970539e-11,1.45280696821888e-09,25.0388308694606
7.47020570595419,5.9970511776769e-11,1.47987893105001e-09,24.6767767558602
7.57128571842742,5.33726677400842e-11,1.2987218898884e-09,24.3330892923125
7.67358639013896,3.8384533004416e-11,9.21406160040991e-10,24.0046208178431
7.77712246197518,1.64882327900956e-11,3.90552008664396e-10,23.6867112222603
7.88190885283583,9.55831786517445e-12,2.23618057203681e-10,23.3951266695606
7.98796066178384,3.59245683176015e-11,8.30092088554174e-10,23.1065292480485
8.09529317022095,5.81214986448933e-11,1.32767570850608e-09,22.8431086510316
8.20392184408968,7.15917891102385e-11,1.6184077116488e-09,22.6060520593604
8.31386233610188,7.24687760121964e-11,1.62260039633791e-09,22.3903380962972
8.42513048799417,5.82977194580755e-11,1.2940928796991e-09,22.1980017696873
8.53774233281064,2.87594787795851e-11,6.33876349562395e-10,22.0406063135036
8.65171409721316,1.3670261536937e-11,2.99425508109598e-10,21.9034220596696
8.76706220381946,6.33912004350445e-11,1.38400821939325e-09,21.832812912439
8.88380327356957,1.11911670315619e-10,2.436847539775e-09,21.7747401401701
9.00195412812079,1.48379831511738e-10,3.22654742539989e-09,21.7451886319513
9.1215317922716,1.61096365111369e-10,3.50180710437302e-09,21.7373439925362
9.24255349641479,1.39762341697681e-10,3.03968659889651e-09,21.7489672967246
9.3650366790203,7.88544399937639e-11,1.71749964861044e-09,21.7806333891442
9.48899898914793,1.77994535125921e-11,3.88316505104826e-10,21.8162037857013
9.61445828899051,1.3142198791406e-10,2.87330698492952e-09,21.8632135347735
9.74143265644774,2.20938571632587e-10,4.84339382078564e-09,21.921902477219
9.86994038773104,2.14623863652122e-10,4.71852738990642e-09,21.9851013285016
10,2.70994635049058e-14,3.52670093767612e-13,13.0139142313193


==> Img_Tex/DataCSV/Example_2_1.csv <==
x1,y1
1,58108.1448551924
2,10181.1765997846
3,879.949729023017
4,7991.8885863525
5,760.701281191375
6,459.678081536594
7,8763.27780996086
8,5126.94185866543
9,626.161372775215
10,696.036573685348
11,267.991653179745
12,295.363351022176
13,253.354265338971
14,1006.71988194214
15,281.490031950555
16,216.29215305498
17,92.2356141759478
18,13.3331569524614
19,60.2984236583614
20,8.56886068340775
21,6.91917080626372
22,4.77256198453652
23,3.06025556714402
24,7.11340361812635
25,3.25555643116004
26,1.99972460106099
27,1.10871676914237
28,0.969894990257214
29,0.932855389543019
30,0.724656545553803
31,1.34853546799064
32,0.643893733430653
33,0.564595604979485
34,0.438728286145235
35,0.195739876884275
36,0.190652238301607
37,0.141620482401426
38,0.0975811249453349
39,0.0544232681687098
40,0.0491208075935762
41,0.0237590472701147
42,0.012037865265874
43,0.00087470783204472
44,0.000602802519613982
45,4.51161765986364e-05


==> Img_Tex/DataCSV/Example_2_3.csv <==
x1,f_SSCM,mu1_SSCM,mu2_SSCM,f_EIG_SSCOM,mu1_EIG_SSCM,mu2_EIG_SSCM
1,222260.647212885,1.04313589078329,1.84812328266509,57969.6292703802,-1,0
2,58018.7272074479,-1,0,58018.7272074479,-1,0
3,26657.7911690625,2.5,3.17723152067871,2449.85505916708,0.856536235945858,0.393231036019435
4,20717.0397158675,2.05487378854554,0.218359011659681,1305.33687022095,2.25278906440557,0.218542662119564
5,2235.71464274714,-0.416106511416007,0.44512621145446,7623.58766016078,-0.416669825235872,0.173985944798012
6,1166.93927054716,-0.677231520678705,0.0683946865960759,4594.69383308515,-0.203226866821576,0.217631393656267
7,657.977277899088,0.651876717334914,0.322768479321295,1836.80991377439,1.45275720779982,1.22077075738731
8,367.249021066559,2.5,3.47527428240691,448.897202031337,1.85219701552961,1.73878781821561
9,213.228387101213,2.28164098834032,2.04313589078329,681.121238580502,1.09056181692999,0.27546429417942
10,636.990546151111,2.5,2.41969600663891,250.652026117279,2.49113611432571,1.30145636060808
11,644.530370381648,0.651876717334914,0.583893488583993,243.371013671808,2.48720171112996,1.29870094670494
12,421.637362096445,2.36678918189475,1.26553785500651,2118.04802129122,2.32212984865974,1.25605501293193
13,532.123683546912,2.5,0.583893488583993,529.027934963125,-0.349114850627705,0.182547175788721
14,221.128312905545,-0.931605313403924,0,236.712695479703,-0.285870454015591,0.363362689656406
15,94.8167204814182,-0.26267476831466,0.44512621145446,763.199235541566,-0.0394448524309847,0.0942292196652234
16,80.8921658055222,-0.677231520678705,0.0247257175930872,34.3141789660832,2.5,0
17,37.0740021917131,-0.866789181894752,0.0683946865960759,98.3632227382374,1.76952059532854,2.19877884646656
18,51.9517169922366,-0.931605313403924,0.0247257175930872,41.9889740289423,-0.412896157390039,0.0531672137566542
19,36.9938340762625,-0.26267476831466,0.0683946865960759,40.3699724414991,0.0687966523710239,0.109973753578459
20,34.4086255579081,2.47527428240691,0,34.3717192483282,2.5,0
21,14.9626228142694,-0.26267476831466,0.218359011659681,15.6792133734847,1.97611220240765,2.3906963922658
22,11.9825027642712,1.59650805243417,2.04313589078329,5.8920993622084,-0.638029216463485,0
23,6.08601394013594,-0.677231520678705,0,6.15514335047783,-0.698531059602102,0
24,3.19612064482872,1.23446214499349,0,18.5777479743461,0.17593551180762,0.127426422847143
25,2.36766478678551,-0.677231520678705,0.133210818105248,17.4766496850029,0.36319483677728,0.724781871004575
26,1.24028307597937,1.91610651141601,0.903491947565831,5.19411048302029,-1,0
27,1.14671651217064,0.265537855006514,0,5.19632463483859,-1,0
28,0.970965668529265,-1,3.5,5.19188917365233,-1,0
29,0.860119961857844,0.456864109216711,0.903491947565831,120.041955796755,0.542772141387203,0.845645448824365
30,0.677893429196775,2.5,1.84812328266509,5.81184864977259,-1,0
31,0.393644580424821,2.5,0.903491947565831,5.8117974023843,-1,0
32,0.305197926258676,2.43160531340392,2.59650805243417,5.8117974023843,-1,0
33,0.27480506930804,2.5,2.76267476831466,5.81255820186236,-1,0
34,0.267220569784165,-0.975274282406913,0.00275307371882094,5.81178213019448,-1,0
35,0.26005655844494,1.59650805243417,0.73732523168534,5.8128718564972,-1,0
36,0.123840656285472,1.04313589078329,0.00275307371882094,5.81273563236013,-1,0
37,0.113030522443112,2.5,1.26553785500651,5.80931970862575,-1,0
38,0.102504651818156,0.080303993361093,0.44512621145446,5.80935736317025,-1,0
39,0.0825040160873726,1.59650805243417,1.84812328266509,5.81011838192537,-1,0
40,0.0714270919814903,0.848123282665086,0,5.80671338854629,-1,0
41,0.0701501581656097,2.49724692628118,3.28164098834032,5.80674139028684,-1,0
42,0.06692362798946,1.23446214499349,0.583893488583993,5.80674735766011,-1,0
43,0.0570837691849362,1.41969600663891,1.26553785500651,5.80692734580595,-1,0
44,0.0104474887396862,1.76267476831466,0.73732523168534,5.80652857311484,-1,0
45,0.00372792933463399,-0.866789181894752,0.0247257175930872,5.80597104051389,-1,0
46,0.00349648290142607,2.43160531340392,2.04313589078329,5.80737491693463,-1,0
47,0.00168298387372308,-0.677231520678705,0.218359011659681,5.80745516634503,-1,0
48,0.000371007336360411,-0.997246926281179,0,5.80386061805528,-1,0
49,0.000354896241426671,1.59650805243417,0.133210818105248,5.80491938989664,-1,0
50,9.9382560327272e-06,-0.781640988340319,0.0247257175930872,5.80400082446367,-1,0


==> Img_Tex/DataCSV/Example_2_3_bis.csv <==
x1,f_EIGOPT,mu1_EIGOPT,mu2_EIGOPT
1,57969.6292703802,-1,0
2,648.13874708062,1.29678885347644,0.509381231840281
3,887.690888092888,0.659090343306175,1.0273554050047
4,618.520026478959,2.15931166495247,0.451802770377006
5,335.796016148521,2.5,3.5
6,1249.14415302338,2.06550797768539,2.60786125888395
7,875.848613417307,2.28478566327636,3.04531746685787
8,1100.5366787686,2.5,2.88409048100861
9,3757.4707586328,2.27700403515426,1.95453134926904
10,286.811511779188,1.32459137538046,0.301552992493078
11,158.317475536766,0.156154564780953,0.590994838828013
12,188.47864806222,-0.669493851927071,0.195490400634148
13,149.792642478839,-0.559062016236786,0.193299193012163
14,57.3469336058568,0.0575638708491137,0.0972421912614979
15,292.10025213431,2.5,2.42142436844506
16,91.2234902963188,-0.0597031106056975,0.84995988063967
17,28.1933144635478,-0.382059681790199,0.176561233082333
18,79.2123073619242,2.5,0.590773718467567
19,28.1931404970519,-0.770227541710787,0
20,10.9637551527911,1.4524714981858,0
21,7.78282967271207,2.49432223464829,1.74346739725259
22,7.71585804675433,2.5,0
23,2.34505657590904,2.5,3.39707944663093
24,1.63220291647685,-0.202515325852466,0
25,0.912897005587772,-1,3.5
26,0.754174524208612,1.07736969082328,0
27,26.005477868975,-0.51755289280683,0.364965498407221
28,0.355316212515352,2.5,1.20933652640929
29,0.555692224953009,1.96743023877168,0.893114169470584
30,0.0604380830174121,2.5,2.07865444734138
31,0.0406366663882605,1.59182616947442,0.727126630145699
32,0.0249351001916705,0.336096998954993,1.11391679109977
33,0.00851478718885599,2.06615722074197,0.0132230119272791
34,0.0945907913055003,-0.748955484385615,0.106321021370251
35,0.000422762272783669,-0.57992612022272,0
36,8.06066661586266e-05,-0.310209707307354,0.53854835525566


==> Img_Tex/DataCSV/Example_2_4.csv <==
x1,y1,y2,y3,y4
1,30304.7072741338,1.22448051229654e-10,30304.7072741337,6.81103372064302e-12
2,27104.5177887447,3098.50925791935,24006.0085308253,0.999907636348946
3,5704.35817647038,363.546462151049,5340.81171431933,0.999429961597466
4,1778.48019778931,687.917417237906,1090.5627805514,0.999999953860882
5,1573.74506039829,634.079013698162,939.666046700127,0.999991874933356
6,1349.54995835383,435.860988963275,913.688969390557,0.999999998908706
7,526.855730583776,184.055363479856,342.80036710392,0.999999834966294
8,478.056577275886,219.908516963529,258.148060312357,0.999996016083725
9,389.985478732899,170.437034031448,219.548444701451,0.17300778696009
10,302.515395801214,100.868344267691,201.647051533522,0.999999876493079
11,251.001635404778,96.3716103319389,154.630025072839,0.459450610130031
12,222.276449813575,93.467422231599,128.809027581976,0.999999999822398
13,144.915045855693,49.4677746068558,95.4472712488374,0.625469014117872
14,128.396011928488,49.8478883625351,78.5481235659528,0.999999999981267
15,117.931080287244,48.5990768578018,69.3320034294426,0.999999995150329
16,99.084818171634,3.69800576455319e-11,99.084818171597,1.52996455865943e-12
17,97.0409125247135,1.62718162691104,95.4137308978025,0.00155240312785152
18,79.3945687280338,36.0940729180471,43.3004958099867,0.966627505362979
19,76.0490146336001,29.4027906996731,46.646223933927,0.0547704010043545
20,81.9383647466793,31.6420453721393,50.29631937454,0.0203897457490443
21,51.3972760073832,22.9212627770862,28.476013230297,0.999996585683874
22,46.3213610711172,8.99849874241472,37.3228623287025,0.0164759355995963
23,43.6540456129425,0.0720161620267133,43.5820294509158,0.00178761378115684
24,41.6802921889179,11.6625037454705,30.0177884434474,0.0251820230734653
25,40.0394325294406,16.0374998374328,24.0019326920078,0.0858503631954544
26,32.7086166697682,2.84316364342853,29.8654530263397,0.00872309014139335
27,27.4574332091679,13.3035574697146,14.1538757394533,0.0195650618604887
28,24.0997047867865,10.4580195042183,13.6416852825682,0.0468160587586388
29,21.8453088182912,10.2218653326636,11.6234434856276,0.0676193729734156
30,18.4827471565234,5.23225739261922,13.2504897639042,0.0147614127833351
31,18.1404356455806,5.07667676625129,13.0637588793293,0.0169906127096177
32,13.5051989961703,2.91023787332117,10.5949611228492,0.0107879265246772
33,11.393445992077,5.33512111019543,6.05832488188162,0.431331723542401
34,10.7459671995459,4.79844808667603,5.94751911286991,0.265656322466825
35,8.81515717172041,4.24692770341131,4.5682294683091,0.0349054849009783
36,8.74817229050373,0.107469709989345,8.64070258051438,0.000260614609358791
37,8.13149263752958,3.6079369811944,4.52355565633518,0.0126716906638839
38,7.2386015396893,2.22281751985947,5.01578401982982,0.00535211750376671
39,6.33105996811228,1.47752945552322,4.85353051258906,0.0120161017379535
40,5.4803044281215,0.0860971270794839,5.39420730104201,0.00025498062270878
41,5.02390690834538,0.128787846885091,4.89511906146028,0.00106331028632661
42,4.01734852529665,5.10784638626098e-12,4.01734852529154,5.72599314071045e-13
43,3.51903063886987,1.16788604648262e-05,3.5190189600094,3.01677889914756e-07
44,3.02610455151197,0.000722821238405932,3.02538173027356,4.33687605578138e-06
45,2.63982204285164,1.10223578266004e-10,2.63982204274142,3.79977940690633e-12
46,2.50934911978156,0.00567351334477122,2.50367560643679,8.77185622195423e-05
47,2.21187586330556,0.00332637450020289,2.20854948880535,4.33327163972969e-05
48,2.15845959981345,0.778723732023256,1.37973586779019,0.00547673727200025
49,1.9559415836374,0.062122781995719,1.89381880164168,0.000497872180615975
50,1.82785822230657,0.0033257553677136,1.82453246693886,0.000118713685442111
51,1.80294662544811,0.000212011584955027,1.80273461386316,1.24572831978684e-06
52,1.7008894526212,0.00117059685549951,1.6997188557657,7.44237909464452e-06
53,1.60724098335204,0.544058213854874,1.06318276949717,0.0100321010364704
54,1.43757599139492,0.191553102670273,1.24602288872465,0.00100467630134074
55,1.36138025822911,0.0217556446753972,1.33962461355371,0.000183461356674724
56,1.30868470662342,0.000499349998604608,1.30818535662481,3.46893461042385e-06
57,1.27461038198234,2.67655902328522e-05,1.27458361639211,4.84850840546407e-07
58,1.22908843235162,0.0646557860995962,1.16443264625202,0.000566666577795461
59,1.20143058855706,1.26755446096656e-06,1.20142932100259,6.36271007176878e-09
60,0.992850422087726,0.00309057533013501,0.989759846757591,2.35941847824843e-05
61,0.985443981952208,0.00389538886815574,0.981548593084052,1.80400565756652e-05
62,0.922162894434593,3.19884281860849e-12,0.922162894431395,6.08389146094432e-13
63,0.861863762860099,1.41465003277955e-12,0.861863762858684,4.59963430353729e-14
64,0.8518057128277,0.00106759850929321,0.850738114318407,6.12721297111552e-06
65,0.842449852025295,0.000504411979897239,0.841945440045397,4.44452819653822e-06
66,0.788317354902165,1.36323050227321e-12,0.788317354900802,7.56383640247294e-13
67,0.768367243503486,0.00116953983881822,0.767197703664668,8.18510489834005e-06
68,0.693515599779754,3.7650961134456e-13,0.693515599779378,1.67888972459762e-14
69,0.691794659840645,0.0179800327052669,0.673814627135378,2.95723566953705e-05
70,0.690503593879525,0.0243911934430829,0.666112400436442,0.00015910266377
71,0.660638370661313,6.88463841811292e-13,0.660638370660624,1.78375508848545e-13
72,0.6459800733378,0.0050087299119123,0.640971343425888,3.73021455163006e-05
73,0.606690617071718,8.31215292678346e-05,0.60660749554245,7.80485636492375e-07
74,0.595617619752739,4.74451692084756e-06,0.595612875235818,7.30124726672908e-08
75,0.544500044604694,0.00451766844197074,0.539982376162723,5.36734260673493e-05
76,0.48610998389812,3.5799078763761e-13,0.486109983897762,2.72983693710779e-14
77,0.480256810600038,1.11122548905805e-12,0.480256810598927,3.34706539297636e-13
78,0.455977931635912,3.61680385598079e-12,0.455977931632296,5.79118101856757e-14
79,0.453579983792285,3.71440411486935e-06,0.45357626938817,3.00949106614333e-08
80,0.443337536245277,1.36772608945407e-05,0.443323858984382,4.71167909014225e-08
81,0.441642549879799,0.000663052858011813,0.440979497021787,1.88686290809835e-05
82,0.400579648716894,5.34494716104416e-05,0.400526199245283,2.8605368538441e-07
83,0.385061184527351,1.81872638897309e-12,0.385061184525533,1.86414997316329e-13
84,0.374590769362904,5.02659502735236e-05,0.37454050341263,1.06172250453939e-06
85,0.347459652997164,2.79187241684847e-05,0.347431734272996,2.06040945666054e-07
86,0.290127504662045,4.08040632373264e-13,0.290127504661637,6.63453710051938e-14
87,0.286118120570898,0.00626279638483622,0.279855324186062,0.00010776724995947
88,0.271886152171368,0.000314094241219734,0.271572057930148,0.999999999999502
89,0.251397587706064,1.38755724387187e-06,0.251396200148821,1.18252689351584e-08
90,0.247831751251946,9.81423751004239e-13,0.247831751250965,4.22260458380479e-13
91,0.19145530732276,3.61439523006535e-07,0.191454945883237,5.236294364163e-09
92,0.137923026795271,9.3909329092107e-07,0.13792208770198,1.46395500158078e-08
93,0.0674612335675812,3.55085110354146e-09,0.0674612300167301,9.66483529188547e-11
94,0.0583216666916836,6.19673393663999e-06,0.058315469957747,4.88341285566079e-08
95,0.0308313058511693,1.08435660777428e-07,0.0308311974155085,1.41321653428006e-09
96,0.0306484185480341,1.1008292104253e-12,0.0306484185469333,3.11287287517274e-14
97,0.0282047439063597,1.79767450757424e-06,0.0282029462318521,2.9142004996679e-08
98,0.02681006259741,2.40408232357628e-12,0.0268100625950059,9.05872888264639e-13
99,0.000607628220557623,0.00060658461100794,1.043609549683e-06,7.35662224231684e-06
100,4.92764595072009e-05,4.92728024067224e-05,3.65710047852346e-09,1.65285950149108e-06
101,1.51383627582274e-05,1.5137893236435e-05,4.69521792365273e-10,3.2958421092375e-07
102,1.20253669994904e-05,1.20253669994904e-05,2.03186344675805e-14,1.59272890289188e-07
103,1.79991281523207e-06,1.7999088498207e-06,3.96541136923224e-12,4.44492239797853e-08
104,1.56518258462096e-06,1.56517268381604e-06,9.90080491900986e-12,2.69530144660097e-08
105,1.51947652996974e-06,1.51947180151506e-06,4.72845468524886e-12,1.05961093528725e-08
106,8.37562614147809e-07,8.37561823852126e-07,7.90295682781576e-13,2.82873679085362e-08
107,4.91575792542624e-07,4.91574739183631e-07,1.05335899284554e-12,1.13793796570049e-08
108,3.3309368782555e-07,3.33092473184919e-07,1.21464063089615e-12,7.02541183497697e-09
109,2.11328537387896e-07,2.11328223815912e-07,3.13571984650278e-13,1.36918182293765e-08
110,1.83045439537083e-07,1.83045396985756e-07,4.2551327896868e-14,1.88698269612611e-09
111,4.41932951795258e-08,4.41932951795258e-08,4.2969311553338e-15,9.42307795759069e-10
112,3.67371442967726e-08,3.67371442967726e-08,3.80390572499716e-15,2.50533313469735e-09
113,2.83474150146246e-08,2.83474150146246e-08,4.88339776220683e-15,6.31229977407234e-10
114,1.86416315653e-08,1.86416315653e-08,9.67434138785404e-15,9.09425361167946e-11
115,1.62465804278919e-08,1.62465804278919e-08,5.22506239874803e-15,3.34140022719453e-10
116,1.44692570355727e-08,1.44692570355727e-08,3.4854684477416e-14,2.74915378149388e-11
117,1.20206851385277e-08,1.20206851385277e-08,1.59719688284027e-14,4.9585694130548e-11
118,1.08300575337085e-08,1.08300575337085e-08,6.04168798240718e-15,8.54552835660797e-11


==> Img_Tex/DataCSV/Example_2_SSCM_EIGOPT_Comparison.csv <==
x1,y1,y2,y3,mu1_1,mu2_1'mu1_2,mu2_2
1,21833.0338107702,1240.59584954938,-0.997246926281179,0.00275307371882094,-0.597229302144515,0.302914033392783
2,7187.16675840479,1240.51335000273,2.47527428240691,0.583893488583993,0.913074907308801,1.65381981818739
3,7038.99897813591,13319.7657258807,2.49724692628118,2.41969600663891,1.22654896338901,1.34708250703882
4,1625.13174675882,22542.4822594529,2.5,3.47527428240691,1.21426170957976,1.3371846327381
5,1197.15783096074,7648.08458084669,-0.0965080524341695,0.44512621145446,0.272230120361223,0.415129118062343
6,584.576842145472,1208.97317667589,0.848123282665086,0.218359011659681,0.520360125800942,0.519454366028289
7,355.087787146421,6870.47121717298,-0.26267476831466,0.0683946865960759,0.409745811589814,0.472035325992934
8,306.397583762311,586.478394835141,-0.931605313403924,0.00275307371882094,1.15149992832132,2.04164911050683
9,519.292345656896,2383.51968437962,-0.997246926281179,0,1.16083257755782,2.05063821457433
10,225.621462019317,35065.314165759,2.36678918189475,1.65187671733491,0.184094053207306,0.379583786424427
11,178.130397186088,1250.71094151336,0.651876717334914,0.583893488583993,1.62347736881246,2.33747309988814
12,136.9246915869,1297.55189410091,2.36678918189475,2.76267476831466,2.18449378078331,0.49529194093666
13,110.750125942622,1374.18373810931,-0.866789181894752,0.0683946865960759,2.18449683280918,0.495304661011948
14,79.7974548034479,9160.78223206293,-0.26267476831466,0.218359011659681,1.34619355073798,0.947018407608769
15,70.5432814316612,1365.32892318807,1.41969600663891,0.322768479321295,2.1844845279971,0.495299803430227
16,52.0131671768219,2864.38879967763,2.05487378854554,2.76267476831466,1.04753052374099,1.20919503810298
17,110.674501479386,1552.05917644422,-0.416106511416007,0.44512621145446,-0.0858929260414265,0.603897394188409
18,43.6904248428733,506.902577590628,2.5,0,2.39108159293862,2.78266544307805
19,43.6804592761906,1115.71634319233,2.47527428240691,3.17723152067871,0.547221979304068,0.848654985682195
20,34.5404246900069,1115.93774380252,-0.931605313403924,0.0247257175930872,0.547218447835784,0.848652548477494
21,33.7072130012111,667.593619520338,1.59650805243417,2.04313589078329,2.08730751943139,1.44428724549246
22,32.0382680391265,278.600715392293,-0.677231520678705,0.0247257175930872,0.863765474531182,1.07308475423232
23,27.1156026104276,279.615187689887,-0.677231520678705,0.133210818105248,0.863574089531125,1.07294168156432
24,26.2940093425907,335.081737324059,1.59650805243417,1.65187671733491,-0.143601248572094,0.416844475556203
25,19.2782354099003,180.641423962603,2.05487378854554,1.45686410921671,-0.143601442776578,0.416844256335539
26,17.0210514372127,11735.8797426175,2.5,2.41969600663891,1.63609176065421,1.12913285103065
27,16.059933027157,970.798570342381,0.265537855006514,0.133210818105248,1.63566890228548,1.12892296611391
28,15.7057490262129,919.136801473583,0.080303993361093,0.73732523168534,1.63566228085642,1.12892282802859
29,15.3686584572143,1309.69991474464,2.17723152067871,3.05487378854554,1.63572942326434,1.12894332415335
30,14.0462087481458,174.424839961165,0.456864109216711,0.218359011659681,1.63634706005671,1.12862444337673
31,11.2036232689461,1259.73400040182,0.080303993361093,0.322768479321295,1.63005833614977,1.12509938787002
32,19.2038933672815,2225.63718982289,-0.677231520678705,0.0683946865960759,1.62793721176031,1.1238087492622
33,12.898377778006,942.670142813847,-0.866789181894752,0.0247257175930872,1.62743744734449,1.1235263959083
34,50.8788015336169,821.175876363521,-0.975274282406913,0.00275307371882094,1.64453599255297,1.13459029374519
35,7.17664725261929,822.980321969935,2.5,2.91610651141601,1.64971578272898,1.13800519579768
36,7.1158926573201,823.423694271003,2.49724692628118,3.36678918189475,1.65129238800306,1.13904556498482
37,5.28213182358031,822.129295428264,0.651876717334914,0.903491947565831,1.6271550167704,1.12335285795036
38,5.12120012297787,55.7767882804308,-0.975274282406913,0,0.0708117934413615,0.541946706870855
39,4.49634750907413,20.07124186103,-0.866789181894752,0,-0.117761504042498,0.859733344250407
40,4.12218674716381,406.995370905384,2.05487378854554,0.44512621145446,1.64479807156152,1.13502816640293
41,3.69203956745711,391.029077440513,2.49724692628118,3.17723152067871,1.66358593565764,1.14707876843805
42,3.32055204759369,47.5446415402069,1.23446214499349,0.903491947565831,1.70144562577621,1.17108047857486
43,2.23680934724585,49.2356801206981,-0.26267476831466,0.583893488583993,1.03212076265712,0.251003902665682
44,2.17797752528042,152.581793263547,-0.55487378854554,0.218359011659681,0.7239601290466,1.26007243277965
45,1.93311122803306,33.223705809287,2.5,1.84812328266509,-0.658767918608956,0.250942530289716
46,1.9013294561476,275.113668933763,-0.677231520678705,0,1.78719458661491,1.80228897175316
47,1.79420974463257,43.476863802825,1.76267476831466,0,1.05120854797574,1.54694251445972
48,1.46973899247166,127.85012088402,-0.781640988340319,0.133210818105248,-0.19437242896829,0.0805983717932186
49,1.29572173354116,33.7722579842511,1.59650805243417,1.08030399336109,-0.12175897682484,0.0889476806267485
50,1.12132556965127,281.859995378496,2.5,0.583893488583993,0.614799931343874,1.16708634627983
51,0.984397784987057,32.3736120972424,-0.416106511416007,0.0683946865960759,-0.121728103766917,0.0889317115422725
52,0.949049071480292,31.6126621474303,0.456864109216711,0.133210818105248,-0.121702213441561,0.0889233951521245
53,0.846950384060735,88.8578746488149,-0.55487378854554,0.133210818105248,-0.847989842401256,0.126578658219307
54,0.774535876241084,88.9187131385527,-0.0965080524341695,0.583893488583993,-0.847990420429395,0.126578324477047
55,0.76524046317712,92.4699238077611,0.080303993361093,0.133210818105248,-0.847995025890632,0.126583639903329
56,0.717619384288415,92.4699238077611,0.456864109216711,0,-0.847995025890632,0.126583639903329
57,0.552221545385577,52.1435865549555,0.848123282665086,1.08030399336109,1.71439750945425,1.74144146023765
58,0.445012395389922,306.660702532771,-0.416106511416007,0,1.71597097132102,1.74267708922409
59,0.440231435268941,4697.00858983077,1.91610651141601,0.44512621145446,0.465371482256656,1.36595844614754
60,0.377751749483112,913.679139964531,-1,0,0.465374825511126,1.3660146681668
61,0.35868112241731,100.296874978402,1.04313589078329,0.73732523168534,2.01259106251965,2.8950501319893
62,0.349936196693185,19.0013447543195,0.265537855006514,0.44512621145446,0.530447398126651,1.09782993579876
63,0.324652807191954,10.201352531671,-0.26267476831466,0.322768479321295,0.779615944357886,1.5314247746328
64,0.289588863368871,7.82466817795026,0.080303993361093,0.903491947565831,0.523053542561306,1.08566585904171
65,0.280138333681628,8.02659142710773,0.080303993361093,0.583893488583993,0.523677700363552,1.08629031532542
66,0.246857103490461,7.69246348176433,-0.781640988340319,0.0683946865960759,0.522261822300542,1.08510553870742
67,0.237783473520552,4032.92450576334,2.28164098834032,2.23446214499349,0.0348873468476592,1.01284098600117
68,0.224499194209378,3190.76922795423,0.456864109216711,1.08030399336109,1.40599838354469,2.12737953105125
69,0.224169399240889,3.53492727581426,1.23446214499349,0.322768479321295,1.18605217873259,1.31138756424074
70,0.200212757442756,1949.8845649156,2.47527428240691,3.36678918189475,0.472855731616075,0.499305254929927
71,0.144748520568733,3.53281304438969,1.41969600663891,1.45686410921671,1.18599916363778,1.31134423849031
72,0.140500152899353,9.07310722378607,1.41969600663891,1.84812328266509,0.656515379932783,1.20184952104236
73,0.135655115909779,3.06075626102374,-0.55487378854554,0.322768479321295,0.739419240180012,1.64247756060176
74,0.0897407015272376,13.6735388730982,2.43160531340392,0.583893488583993,1.51431956936517,2.39969919376616
75,0.0584767826456207,5.56222565125984,2.5,3.43160531340392,1.51415687609616,2.39849273671067
76,0.0156553948885945,47.8562360367622,2.5,3.28164098834032,-0.469999162542962,0.327437214489137
77,0.0137032798973176,2.1069473306424,-0.0965080524341695,0.218359011659681,0.424182600118473,0.766834604276966
78,0.00487154942712981,15.6629683135104,-0.781640988340319,0.0247257175930872,-0.470678549994523,0.327499611507662
79,0.000388990284898156,7.03669483479628,-0.781640988340319,0.00275307371882094,-0.472134140102137,0.327416830199343
80,0.000200200303564916,4.8008493758119,-0.416106511416007,0.322768479321295,1.07800397523205,1.96717368357603
81,0.000133137711612222,10.0470375332849,-0.677231520678705,0.218359011659681,1.18809374491616,2.07810506169455
82,0.000120821322641697,2.59327270876837,1.59650805243417,0.322768479321295,0.420761893719505,0.76446477188094
83,3.97039015726096e-05,16.9557132910883,2.28164098834032,3.17723152067871,0.425122881198484,1.19630942855496
84,3.72097740248673e-05,2.721085977992,-0.55487378854554,0.0683946865960759,0.421454459588895,0.764883077033087
85,3.19254954729629e-05,2.19507358677035,-0.0965080524341695,0.322768479321295,0.421709258378309,0.76519901164939
86,2.61402881138489e-05,2.80399228911666,-0.55487378854554,0.0247257175930872,-0.563355947873442,0.329205696472374
87,1.25760351697294e-05,61.5320348687132,-0.0965080524341695,0.73732523168534,0.745732923514175,1.64135697395065
88,1.01577431582917e-05,12.270502623681,1.04313589078329,0.218359011659681,-0.562498003119223,0.328125001984619
89,7.08103675010525e-06,12.2704880562212,-0.26267476831466,0.44512621145446,-0.562498002820269,0.328125001942823
90,5.01904951870371e-06,1.45747923050726,-0.416106511416007,0.218359011659681,0.421896624666926,0.765646605253075
91,2.27576415866526e-06,12.3537524228944,-0.0965080524341695,0.0683946865960759,-0.56249999701618,0.328125000091498
92,1.43258529836985e-06,12.3537710213288,2.28164098834032,1.65187671733491,-0.562499996831308,0.328125000324356
93,7.09720598249877e-07,12.3539314156737,0.651876717334914,0.218359011659681,-0.56250000075499,0.3281250002347
94,6.48935003624362e-07,12.3537848433161,2.17723152067871,0.44512621145446,-0.562499997180368,0.32812500030767
95,2.48231843046836e-07,12.3539381833754,-0.26267476831466,0.133210818105248,-0.562500000822769,0.328125000310314
96,1.95567313817556e-07,9.42419117603067,0.265537855006514,0.903491947565831,-0.56241150914239,0.32812500033535
97,1.79604345527608e-07,12.3537754731676,0.265537855006514,0.73732523168534,-0.562499997236257,0.328125000300478
98,1.20081364758525e-07,3.69096034912208,0.456864109216711,0.73732523168534,1.18814239042769,2.07907521999419
99,8.08883895132857e-08,12.3538856393543,0.456864109216711,1.26553785500651,-0.562500000102576,0.328125000099768
100,4.41517202725582e-08,12.3538491276104,2.5,1.65187671733491,-0.562499999235445,0.328125000099191
101,3.68949256445626e-08,9.4242402994945,2.05487378854554,2.04313589078329,-0.562411511195069,0.328125000127484
102,3.49483728388798e-08,12.3538644940461,1.23446214499349,0.218359011659681,-0.562499999660993,0.328125000050167
103,1.84127692404358e-08,12.3538644953622,0.080303993361093,0.0683946865960759,-0.562499999660379,0.328125000050772
104,1.05772964160126e-08,12.3538616041622,1.76267476831466,1.26553785500651,-0.562499999661077,0.328125000051507
105,5.49185673583545e-09,9.4242494109873,0.848123282665086,1.45686410921671,-0.562411511609101,0.328125000075334


==> Img_Tex/DataCSV/Example_2_f.csv <==
x1,y1
1,58108.1448551924
2,10181.1765997846
3,879.949729023017
4,7991.8885863525
5,760.701281191375
6,459.678081536594
7,8763.27780996086
8,5126.94185866543
9,626.161372775215
10,696.036573685348
11,267.991653179745
12,295.363351022176
13,253.354265338971
14,1006.71988194214
15,281.490031950555
16,216.29215305498
17,92.2356141759478
18,13.3331569524614
19,60.2984236583614
20,8.56886068340775
21,6.91917080626372
22,4.77256198453652
23,3.06025556714402
24,7.11340361812635
25,3.25555643116004
26,1.99972460106099
27,1.10871676914237
28,0.969894990257214
29,0.932855389543019
30,0.724656545553803
31,1.34853546799064
32,0.643893733430653
33,0.564595604979485
34,0.438728286145235
35,0.195739876884275
36,0.190652238301607
37,0.141620482401426
38,0.0975811249453349
39,0.0544232681687098
40,0.0491208075935762
41,0.0237590472701147
42,0.012037865265874
43,0.00087470783204472
44,0.000602802519613982
45,4.51161765986364e-05


==> Img_Tex/DataCSV/Example_3_1.csv <==
x1,ne
1,3
2,4
3,4
4,3
5,3
6,3
7,3
8,4
9,3
10,4
11,3
12,3
13,3
14,3
15,4
16,3
17,3
18,3
19,3
20,2
21,2
22,3
23,2
24,3
25,3
26,3
27,3
28,3
29,3
30,2
31,3
32,3
33,3
34,2
35,3
36,3
37,2
38,3
39,4
40,4
41,3
42,3
43,2
44,3
45,3
46,3
47,2
48,3
49,3
50,3
51,3
52,3
53,4
54,3
55,3
56,3
57,3
58,3
59,4
60,3
61,4
62,3
63,3
64,3
65,3
66,3
67,3
68,3
69,3
70,4
71,3
72,2
73,2
74,3
75,3
76,3
77,3
78,3
79,2
80,3
81,3
82,3
83,3
84,3
85,3
86,3
87,3
88,3
89,3
90,3
91,3
92,3
93,3
94,3
95,3
96,3
97,3
98,3
99,3
100,4
101,3
102,2
103,2
104,3
105,3
106,3
107,2
108,3
109,3
110,3
111,3
112,3
113,3
114,3
115,3
116,3
117,3
118,3
119,3
120,3
121,4
122,3
123,3
124,3
125,3
126,2
127,3
128,3
129,3
130,3
131,3
132,3
133,3
134,3
135,3
136,3
137,3
138,2
139,3
140,3
141,3
142,3
143,3
144,3
145,3
146,3
147,3
148,3
149,3
150,3
151,3
152,3
153,3
154,4
155,3
156,3
157,3
158,3
159,3
160,3
161,3
162,3
163,3
164,3
165,3
166,3
167,2
168,3
169,2
170,3
171,3
172,4
173,3
174,3
175,3
176,3
177,3
178,3
179,2
180,4
181,3
182,3
183,2
184,3
185,3
186,3
187,3
188,4
189,3
190,3
191,3
192,3
193,3
194,4
195,4
196,3
197,2
198,3
199,3
200,3
201,4
202,4
203,3
204,3
205,4
206,2
207,4
208,2
209,3
210,4
211,4
212,3
213,3
214,3
215,4
216,4
217,3
218,4
219,3
220,3
221,2
222,2
223,3
224,3
225,3
226,3
227,3
228,3
229,2
230,3
231,3
232,3
233,3
234,3
235,3
236,2
237,2
238,2
239,3
240,3
241,2
242,2
243,3
244,2
245,3
246,2
247,3
248,3
249,2
250,2
251,3
252,3
253,2
254,2
255,3
256,3
257,3
258,3
259,2
260,2


==> Img_Tex/DataCSV/Example_3_1_EIG_IP.csv <==
x1,y1
1.23445230026202,1.48234592798931
-1.34372618842343,-0.569303325248103
3.09963144379121,2.62300545381645
0.307929927985228,0.0927613165135286
3.05952476359789,1.38062511980308
0.307929927985228,-0.0676906575859328
0.307929927985228,-2
0.307929927985228,1.22571169313616
-2.42848396143249,0.0927613165135286
2.42848396143249,0.254957149176098
0.102790030225088,0.745042850823902
0.102790030225088,-0.678491842064994
0.307929927985228,3
1.99300528101521,0.0927613165135286
1.65897408020015,-2
3.00631672866006,0.907238683486472
-2.42848396143249,3
0.102790030225088,3
1.65897408020015,0.581797707054441
3.09963144379121,2.77715956230294
0.307929927985228,0.254957149176098
2.77063736512141,0.41820229294556
0.307929927985228,-0.225711693136155
-2.77063736512141,3
0.102790030225088,0.907238683486472
2.66784733489633,0.0927613165135286
0.102790030225088,-2
0.307929927985228,0.581797707054441
3.09963144379121,2.43252613340684
2.94023518395196,0.581797707054441
0.511751222519472,-0.0676906575859328
1.29655737291835,-2
-0.102790030225087,3
0.102790030225088,-0.956194242169505
3.09963144379121,2.08598321040911
0.102790030225088,0.581797707054441
-2.29293560890665,-0.380625119803084
2.94023518395196,0.745042850823902
0.307929927985228,-0.678491842064994
0.511751222519472,-2
3.05952476359789,1.22571169313616
-2.66784733489633,0.745042850823902
-2.77063736512141,0.0927613165135286
0.307929927985228,0.41820229294556
3.12646502627814,3
-2.77063736512141,0.41820229294556
3.12646502627814,0.254957149176098
0.102790030225088,-0.531767574510987
-0.102790030225087,-2
-2.42848396143249,-0.0676906575859328
0.511751222519472,3
1.48093652533876,3
-0.102790030225087,1.22571169313616
-2.42848396143249,0.581797707054441
3.09963144379121,1.67849184206499
0.102790030225088,0.41820229294556
2.86156310079307,0.581797707054441
-2.14756855408559,3
-2.29293560890665,-0.0676906575859328
-2.77063736512141,0.254957149176098
0.511751222519472,0.254957149176098
0.307929927985228,-0.380625119803084
3.05952476359789,1.06769065758593
0.307929927985228,0.907238683486472
2.55363317280784,0.254957149176098
-2.55363317280784,0.0927613165135286
3.00631672866006,0.745042850823902
-2.55363317280784,2.77715956230294
-2.55363317280784,0.41820229294556
-0.511751222519471,3
3.05952476359789,1.53176757451099
-3.00631672866006,2.08598321040911
0.307929927985228,1.95619424216951
-0.102790030225087,0.581797707054441
-2.42848396143249,0.254957149176098
-2.55363317280784,0.254957149176098
3.05952476359789,0.41820229294556
0.102790030225088,0.254957149176098
-3.05952476359789,0.907238683486472
-2.55363317280784,1.06769065758593
-3.12646502627814,1.38062511980308
2.14756855408559,0.0927613165135286
0.102790030225088,-0.380625119803084
-2.29293560890665,0.0927613165135286
-2.29293560890665,3
1.48093652533876,-0.0676906575859328
1.48093652533876,-2
0.511751222519472,0.0927613165135286
0.307929927985228,0.745042850823902
-2.77063736512141,1.67849184206499
0.102790030225088,1.38062511980308
3.12646502627814,0.581797707054441
-2.94023518395196,1.38062511980308
3.14159265358979,0.0927613165135286
-3.12646502627814,0.745042850823902
-2.77063736512141,0.581797707054441
2.77063736512141,0.254957149176098
-3.00631672866006,0.41820229294556
0.307929927985228,-1.20898075505718
-3.05952476359789,3
1.48093652533876,0.0927613165135286
-2.94023518395196,1.06769065758593
3.00631672866006,1.06769065758593
-2.14756855408559,-2
-0.511751222519471,1.06769065758593
0.102790030225088,-0.225711693136155
3.09963144379121,2.32466018174459
-0.102790030225087,-0.82016962662592
3.09963144379121,1.95619424216951
-2.94023518395196,0.254957149176098
-0.102790030225087,0.254957149176098
0.307929927985228,1.53176757451099
-2.66784733489633,0.254957149176098
0.911956209512303,0.0927613165135286
-3.00631672866006,0.581797707054441
0.307929927985228,-0.531767574510987
0.71338111975341,-0.0676906575859328
0.102790030225088,0.0927613165135286
-2.55363317280784,0.745042850823902
-1.48093652533876,1.82016962662592
-2.66784733489633,1.82016962662592
3.09963144379121,2.53211671147904
-2.66784733489633,0.41820229294556
3.09963144379121,2.98796181668049
-2.77063736512141,1.22571169313616
3.09963144379121,1.53176757451099
-2.94023518395196,2.77715956230294
3.12646502627814,2.70480316087089
3.1399106055389,1.82016962662592
-2.66784733489633,3
-2.66784733489633,0.0927613165135286
3.12646502627814,1.22571169313616
-3.00631672866006,0.745042850823902
-2.66784733489633,1.22571169313616
2.66784733489633,0.41820229294556
2.86156310079307,0.41820229294556
2.29293560890665,0.0927613165135286
3.05952476359789,0.907238683486472
-2.77063736512141,0.745042850823902
0.511751222519472,-0.380625119803084
-2.14756855408559,0.0927613165135286
0.102790030225088,-0.0676906575859328
0.307929927985228,1.06769065758593
0.307929927985228,2.53211671147904
3.12646502627814,2.20898075505718
-0.102790030225087,-0.380625119803084
-2.66784733489633,0.581797707054441
-0.511751222519471,0.41820229294556
-2.94023518395196,0.0927613165135286
3.09963144379121,1.82016962662592
-3.09963144379121,1.53176757451099
-0.307929927985227,-2
0.307929927985228,-0.956194242169505
-2.86156310079307,0.581797707054441
3.12646502627814,1.06769065758593
-2.86156310079307,0.41820229294556
-2.94023518395196,0.907238683486472
3.1399106055389,2.43252613340684
-3.05952476359789,1.82016962662592
-2.14756855408559,-0.0676906575859328
3.09963144379121,2.20898075505718
2.94023518395196,0.254957149176098
-2.86156310079307,1.06769065758593
-2.86156310079307,1.67849184206499
-2.94023518395196,3
0.71338111975341,-2
-3.09963144379121,2.62300545381645
-0.307929927985227,-0.0676906575859328
0.102790030225088,-0.82016962662592
3.09963144379121,2.70480316087089
0.71338111975341,3
-2.42848396143249,1.38062511980308
-1.48093652533876,0.581797707054441
2.86156310079307,0.0927613165135286
-3.05952476359789,1.06769065758593
-2.55363317280784,0.581797707054441
3.05952476359789,1.67849184206499
-2.55363317280784,1.67849184206499
0.102790030225088,1.06769065758593
-2.29293560890665,-2
-2.86156310079307,2.53211671147904
-2.94023518395196,0.745042850823902
1.106626162776,-0.0676906575859328
0.102790030225088,1.95619424216951
3.00631672866006,0.581797707054441
-3.05952476359789,1.38062511980308
-2.94023518395196,2.20898075505718
0.307929927985228,1.38062511980308
-2.42848396143249,0.41820229294556
-3.05952476359789,1.22571169313616
-2.66784733489633,0.907238683486472
-2.77063736512141,2.20898075505718
3.12646502627814,0.907238683486472
-2.77063736512141,0.907238683486472
0.307929927985228,2.20898075505718
2.66784733489633,0.254957149176098
-2.86156310079307,0.745042850823902
0.511751222519472,0.907238683486472
-3.12646502627814,0.41820229294556
-2.94023518395196,1.67849184206499
0.307929927985228,1.67849184206499
0.71338111975341,0.0927613165135286
-3.09963144379121,2.20898075505718
-2.86156310079307,0.254957149176098
3.12646502627814,2.08598321040911
3.05952476359789,0.745042850823902
2.94023518395196,0.41820229294556
2.42848396143249,0.0927613165135286
-2.86156310079307,3
-3.05952476359789,0.254957149176098
3.05952476359789,2.08598321040911
-0.71338111975341,0.254957149176098
0.307929927985228,-1.53211671147904
-0.102790030225087,0.0927613165135286
-2.86156310079307,0.907238683486472
-2.86156310079307,1.38062511980308
3.09963144379121,1.38062511980308
-0.307929927985227,2.43252613340684
0.911956209512303,-0.380625119803084
0.511751222519472,-0.225711693136155
0.911956209512303,0.41820229294556
-3.05952476359789,1.67849184206499
-2.86156310079307,2.08598321040911
-1.82990765335979,0.0927613165135286
3.00631672866006,1.22571169313616
-3.00631672866006,2.53211671147904
2.94023518395196,0.907238683486472
0.307929927985228,-0.82016962662592
0.911956209512303,-0.0676906575859328
1.82990765335979,2.9666083302122
-1.99300528101521,-2
3.1399106055389,1.67849184206499
1.29655737291835,0.0927613165135286
-3.12646502627814,2.9666083302122
1.29655737291835,-0.225711693136155
0.102790030225088,1.67849184206499
-2.94023518395196,1.22571169313616
-2.94023518395196,0.581797707054441
0.71338111975341,-0.380625119803084
-3.1399106055389,1.95619424216951
2.29293560890665,0.254957149176098
-2.94023518395196,0.41820229294556
-0.511751222519471,-0.956194242169505
0.102790030225088,2.70480316087089
-1.99300528101521,0.907238683486472
-0.911956209512303,-0.0676906575859328
-0.911956209512303,3
-3.12646502627814,3
-3.09963144379121,0.581797707054441
-3.05952476359789,2.32466018174459
-2.42848396143249,0.907238683486472
-2.77063736512141,1.06769065758593
0.71338111975341,0.581797707054441
-3.05952476359789,1.53176757451099
-2.86156310079307,0.0927613165135286
0.911956209512303,3
-0.307929927985227,1.06769065758593
0.911956209512303,-2
1.29655737291835,3
2.42848396143249,0.41820229294556
-1.99300528101521,3
0.102790030225088,-1.32466018174459
-2.94023518395196,1.95619424216951
-3.12646502627814,2.08598321040911
3.00631672866006,0.0927613165135286
-2.29293560890665,0.41820229294556
1.48093652533876,0.41820229294556
-1.99300528101521,-0.380625119803084
-2.66784733489633,2.32466018174459
-2.86156310079307,1.22571169313616
0.71338111975341,0.254957149176098
-2.14756855408559,0.41820229294556
-0.911956209512303,-2
1.29655737291835,0.254957149176098
-2.14756855408559,-0.380625119803084
1.48093652533876,-0.380625119803084
3.12646502627814,2.83976481689331
1.29655737291835,-0.0676906575859328
1.106626162776,3
0.511751222519472,0.41820229294556
-1.99300528101521,0.254957149176098
1.106626162776,0.0927613165135286
-1.65897408020015,3
-1.82990765335979,-2
1.106626162776,-2
0.511751222519472,-1.08598321040911
-1.99300528101521,0.0927613165135286
-2.29293560890665,-0.225711693136155
-0.511751222519471,-2
1.106626162776,0.254957149176098
-1.99300528101521,-0.0676906575859328
0.71338111975341,-0.225711693136155
0.911956209512303,0.254957149176098
1.29655737291835,-0.678491842064994
-1.82990765335979,0.745042850823902
-2.29293560890665,1.22571169313616
0.911956209512303,1.38062511980308
1.48093652533876,1.22571169313616
1.48093652533876,-0.225711693136155
-0.307929927985227,-0.82016962662592
-1.82990765335979,-0.225711693136155
1.106626162776,-0.225711693136155
-0.307929927985227,3
-0.307929927985227,0.254957149176098
1.106626162776,0.745042850823902
-2.14756855408559,-0.225711693136155
1.29655737291835,0.907238683486472
0.511751222519472,1.82016962662592
-2.14756855408559,1.22571169313616
-1.82990765335979,3
-0.102790030225087,2.20898075505718
-1.48093652533876,-2
0.71338111975341,1.53176757451099
0.911956209512303,-0.225711693136155
-1.29655737291835,0.254957149176098
-2.14756855408559,0.254957149176098
-2.29293560890665,-1.08598321040911
-0.911956209512303,0.745042850823902
1.48093652533876,0.254957149176098
-1.82990765335979,0.254957149176098
-1.29655737291835,3
-1.82990765335979,-0.82016962662592
-2.29293560890665,0.254957149176098
1.48093652533876,-1.08598321040911
0.511751222519472,-0.678491842064994
-0.511751222519471,-0.380625119803084
0.71338111975341,-1.08598321040911
-1.48093652533876,-0.0676906575859328
0.911956209512303,-1.08598321040911
1.29655737291835,0.41820229294556
-0.307929927985227,0.581797707054441
-2.14756855408559,-1.08598321040911
1.106626162776,-0.531767574510987
-0.102790030225087,-1.43252613340684
-0.911956209512303,1.82016962662592
3.05952476359789,2.53211671147904
2.55363317280784,3


==> Img_Tex/DataCSV/Example_3_1_GAP_IP.csv <==
x1,y1
1.23445230026202,1.48234592798931
-1.34372618842343,-0.569303325248103
-2.55363317280784,-1.08598321040911
0.102790030225088,0.0927613165135286
-1.106626162776,1.53176757451099
-2.86156310079307,2.20898075505718
2.86156310079307,0.254957149176098
2.77063736512141,1.38062511980308
3.09963144379121,2.43252613340684
3.00631672866006,1.06769065758593
-0.102790030225087,1.06769065758593
0.511751222519472,-1.93469244819333
3.09963144379121,2.62300545381645
-2.55363317280784,0.0927613165135286
2.42848396143249,0.254957149176098
-2.42848396143249,0.0927613165135286
1.99300528101521,0.0927613165135286
3.00631672866006,0.907238683486472
-2.29293560890665,0.41820229294556
0.102790030225088,-0.82016962662592
0.102790030225088,-1.08598321040911
0.102790030225088,2.20898075505718
-0.102790030225087,-1.53211671147904
1.106626162776,-0.380625119803084
0.511751222519472,2.20898075505718
0.102790030225088,1.22571169313616
3.05952476359789,1.38062511980308
-2.29293560890665,-1.20898075505718
2.77063736512141,0.41820229294556
0.307929927985228,-0.0676906575859328
0.102790030225088,0.745042850823902
2.94023518395196,0.581797707054441
0.307929927985228,0.254957149176098
0.307929927985228,-0.380625119803084
0.307929927985228,0.745042850823902
0.307929927985228,1.82016962662592
0.307929927985228,-1.20898075505718
0.307929927985228,0.0927613165135286
3.05952476359789,1.53176757451099
3.09963144379121,2.70480316087089
-2.55363317280784,2.98796181668049
0.307929927985228,0.41820229294556
0.307929927985228,-0.225711693136155
0.511751222519472,0.254957149176098
3.05952476359789,1.22571169313616
-2.42848396143249,2.99866146869091
0.102790030225088,-0.678491842064994
3.09963144379121,2.08598321040911
0.511751222519472,-0.0676906575859328
-2.77063736512141,0.745042850823902
2.55363317280784,0.0927613165135286
3.12646502627814,3
2.86156310079307,0.581797707054441
3.00631672866006,0.745042850823902
-2.29293560890665,-0.0676906575859328
-2.86156310079307,0.41820229294556
-2.55363317280784,0.745042850823902
0.307929927985228,3
-2.42848396143249,-0.0676906575859328
-2.42848396143249,0.581797707054441
1.65897408020015,3
3.09963144379121,1.82016962662592
0.307929927985228,1.22571169313616
-3.00631672866006,0.0927613165135286
-2.86156310079307,0.254957149176098
-2.55363317280784,0.254957149176098
0.102790030225088,0.581797707054441
1.48093652533876,-0.82016962662592
0.307929927985228,0.581797707054441
2.94023518395196,0.745042850823902
3.05952476359789,1.06769065758593
0.307929927985228,-0.678491842064994
0.102790030225088,-0.380625119803084
3.09963144379121,1.53176757451099
0.71338111975341,-0.0676906575859328
-2.42848396143249,0.254957149176098
3.00631672866006,0.41820229294556
-3.09963144379121,0.745042850823902
0.307929927985228,-2
-2.94023518395196,1.38062511980308
1.48093652533876,3
-0.102790030225087,0.41820229294556
2.55363317280784,0.254957149176098
-2.77063736512141,2.89235083933052
0.307929927985228,0.907238683486472
2.14756855408559,0.0927613165135286
-2.77063736512141,0.0927613165135286
-3.12646502627814,1.22571169313616
-2.77063736512141,0.581797707054441
0.102790030225088,0.41820229294556
-3.09963144379121,0.907238683486472
0.511751222519472,0.0927613165135286
-3.14159265358979,2.32466018174459
-3.05952476359789,2.99866146869091
-3.12646502627814,0.581797707054441
-2.55363317280784,0.41820229294556
-2.66784733489633,0.254957149176098
-3.05952476359789,0.254957149176098
-2.77063736512141,1.38062511980308
3.09963144379121,2.99866146869091
-2.29293560890665,3
0.102790030225088,-0.225711693136155
0.307929927985228,-0.531767574510987
1.48093652533876,0.0927613165135286
-2.66784733489633,2.43252613340684
3.09963144379121,2.32466018174459
-0.102790030225087,-0.531767574510987
2.86156310079307,0.0927613165135286
-1.99300528101521,3
-3.00631672866006,0.41820229294556
0.307929927985228,1.53176757451099
-2.66784733489633,0.745042850823902
-3.1399106055389,2.08598321040911
-2.29293560890665,0.0927613165135286
0.307929927985228,2.32466018174459
1.106626162776,-0.0676906575859328
0.71338111975341,-0.531767574510987
-2.94023518395196,0.581797707054441
-2.55363317280784,1.22571169313616
-3.00631672866006,1.06769065758593
2.66784733489633,0.41820229294556
-2.77063736512141,0.41820229294556
-3.00631672866006,1.95619424216951
-0.511751222519471,0.581797707054441
-2.66784733489633,1.22571169313616
0.102790030225088,-0.0676906575859328
-3.14159265358979,1.67849184206499
0.911956209512303,0.0927613165135286
-1.99300528101521,0.254957149176098
0.307929927985228,1.06769065758593
1.29655737291835,-0.678491842064994
0.911956209512303,-0.0676906575859328
1.106626162776,-0.531767574510987
0.911956209512303,-0.225711693136155
-0.102790030225087,3
-2.94023518395196,2.83976481689331
-3.1399106055389,2.62300545381645
0.307929927985228,-0.956194242169505
-2.77063736512141,1.06769065758593
-0.307929927985227,0.0927613165135286
-1.99300528101521,-2
-2.66784733489633,0.41820229294556
0.102790030225088,0.254957149176098
3.09963144379121,2.53211671147904
-2.14756855408559,-0.0676906575859328
-2.66784733489633,0.581797707054441
0.71338111975341,3
-2.66784733489633,0.0927613165135286
3.09963144379121,2.20898075505718
-3.12646502627814,1.53176757451099
-2.86156310079307,1.06769065758593
-1.106626162776,0.41820229294556
-2.86156310079307,3
3.05952476359789,1.95619424216951
-3.00631672866006,1.22571169313616
-3.1399106055389,0.41820229294556
-2.86156310079307,0.745042850823902
0.511751222519472,-0.380625119803084
3.09963144379121,1.67849184206499
3.09963144379121,0.254957149176098
2.66784733489633,0.254957149176098
-1.82990765335979,-0.0676906575859328
-2.14756855408559,0.0927613165135286
-3.12646502627814,1.06769065758593
-3.12646502627814,1.82016962662592
-2.14756855408559,-2
-0.102790030225087,-0.225711693136155
3.05952476359789,0.907238683486472
-0.511751222519471,-2
-3.05952476359789,2.62300545381645
-2.77063736512141,1.82016962662592
2.94023518395196,0.907238683486472
0.307929927985228,1.38062511980308
0.71338111975341,0.41820229294556
3.09963144379121,1.38062511980308
-2.66784733489633,3
0.71338111975341,0.0927613165135286
2.86156310079307,0.41820229294556
-0.911956209512303,-0.0676906575859328
1.82990765335979,1.95619424216951
-2.77063736512141,0.254957149176098
3.00631672866006,0.581797707054441
0.307929927985228,-1.53211671147904
-2.14756855408559,3
0.307929927985228,2.62300545381645
3.09963144379121,1.95619424216951
-0.511751222519471,3
1.82990765335979,0.0927613165135286
0.307929927985228,2.08598321040911
-1.99300528101521,0.0927613165135286
0.511751222519472,0.745042850823902
-3.00631672866006,0.745042850823902
-1.48093652533876,3
2.29293560890665,2.62300545381645
2.29293560890665,2.98796181668049
1.48093652533876,-0.0676906575859328
0.307929927985228,-0.82016962662592
1.29655737291835,0.254957149176098
2.29293560890665,0.0927613165135286
-1.65897408020015,-2
2.66784733489633,0.581797707054441
2.86156310079307,2.43252613340684
1.29655737291835,0.0927613165135286
-1.48093652533876,0.0927613165135286
2.55363317280784,0.41820229294556
-0.102790030225087,-0.0676906575859328
2.77063736512141,0.907238683486472
-0.307929927985227,-0.531767574510987
0.307929927985228,2.83976481689331
2.14756855408559,0.581797707054441
2.14756855408559,0.41820229294556
-0.71338111975341,0.254957149176098
0.911956209512303,1.06769065758593
0.307929927985228,1.67849184206499
3.00631672866006,1.22571169313616
2.29293560890665,0.254957149176098
0.511751222519472,-0.225711693136155
3.05952476359789,1.67849184206499
-1.99300528101521,-0.380625119803084
1.29655737291835,-0.0676906575859328
-0.307929927985227,-0.0676906575859328
-1.48093652533876,-0.0676906575859328
-0.71338111975341,0.0927613165135286
-1.65897408020015,0.41820229294556
0.307929927985228,1.95619424216951
-2.14756855408559,0.581797707054441
-1.65897408020015,-0.531767574510987
0.71338111975341,-0.225711693136155
-0.71338111975341,-0.531767574510987
-0.102790030225087,0.0927613165135286
-1.82990765335979,0.0927613165135286
0.511751222519472,0.41820229294556
0.911956209512303,0.254957149176098
-2.14756855408559,-0.225711693136155
-1.99300528101521,-0.0676906575859328
-1.48093652533876,-2
-1.106626162776,-2
0.307929927985228,-1.08598321040911
0.911956209512303,3
-1.65897408020015,-0.225711693136155
-1.29655737291835,-0.225711693136155
-0.511751222519471,-0.225711693136155
1.48093652533876,-2
-0.511751222519471,-0.0676906575859328
-1.65897408020015,-0.0676906575859328
0.307929927985228,-1.77715956230294
0.511751222519472,-0.956194242169505
-1.82990765335979,-0.956194242169505
-1.29655737291835,-0.0676906575859328
-1.48093652533876,-0.225711693136155
1.106626162776,-0.225711693136155
-1.82990765335979,-0.225711693136155
-1.48093652533876,-0.82016962662592
0.307929927985228,-1.32466018174459
-1.106626162776,0.0927613165135286
1.29655737291835,-0.225711693136155
0.71338111975341,-2
1.48093652533876,0.41820229294556
-1.48093652533876,-0.531767574510987
3.14159265358979,3
3.14159265358979,2.83976481689331
3.14159265358979,1.95619424216951
3.14159265358979,1.38062511980308
3.14159265358979,0.907238683486472
3.14159265358979,0.745042850823902
3.14159265358979,0.0927613165135286
3.12646502627814,2.89235083933052
3.12646502627814,2.77715956230294
3.12646502627814,2.53211671147904
3.09963144379121,1.22571169313616
3.09963144379121,1.06769065758593
3.09963144379121,0.745042850823902
3.09963144379121,0.581797707054441
3.00631672866006,0.254957149176098
3.00631672866006,0.0927613165135286
2.94023518395196,0.41820229294556
2.77063736512141,0.254957149176098
0.102790030225088,3
0.102790030225088,1.95619424216951
0.102790030225088,1.67849184206499
0.102790030225088,1.06769065758593
0.102790030225088,0.907238683486472
0.102790030225088,-0.531767574510987
0.102790030225088,-1.20898075505718
0.102790030225088,-1.43252613340684
0.102790030225088,-1.70480316087089
-0.102790030225087,2.20898075505718
-0.102790030225087,0.745042850823902
-0.102790030225087,0.254957149176098
-0.307929927985227,3
-0.307929927985227,2.32466018174459
-0.307929927985227,1.67849184206499
-0.307929927985227,1.06769065758593
-2.42848396143249,2.53211671147904
-2.42848396143249,2.08598321040911
-2.42848396143249,1.67849184206499
-2.42848396143249,1.22571169313616
-2.42848396143249,0.41820229294556
-2.55363317280784,2.62300545381645
-2.55363317280784,2.20898075505718
-2.55363317280784,1.67849184206499
-2.55363317280784,1.06769065758593
-2.55363317280784,0.581797707054441
-2.66784733489633,2.20898075505718
-2.66784733489633,1.95619424216951
-2.66784733489633,1.67849184206499
-2.66784733489633,1.06769065758593
-2.66784733489633,0.907238683486472
-2.77063736512141,2.53211671147904
-2.77063736512141,0.907238683486472
-2.86156310079307,2.08598321040911
-2.86156310079307,1.95619424216951
-2.86156310079307,1.82016962662592
-2.86156310079307,1.67849184206499
-2.86156310079307,1.53176757451099
-2.86156310079307,1.38062511980308
-2.86156310079307,1.22571169313616
-2.86156310079307,0.907238683486472
-2.86156310079307,0.581797707054441
-2.86156310079307,0.0927613165135286
-2.94023518395196,3
-2.94023518395196,2.62300545381645
-2.94023518395196,2.43252613340684
-2.94023518395196,2.20898075505718
-2.94023518395196,1.95619424216951
-2.94023518395196,1.67849184206499
-2.94023518395196,1.22571169313616
-2.94023518395196,1.06769065758593
-2.94023518395196,0.907238683486472
-2.94023518395196,0.745042850823902
-2.94023518395196,0.41820229294556
-2.94023518395196,0.254957149176098
-3.00631672866006,2.32466018174459
-3.00631672866006,1.82016962662592
-3.00631672866006,1.67849184206499
-3.00631672866006,1.53176757451099
-3.00631672866006,1.38062511980308
-3.00631672866006,0.907238683486472
-3.00631672866006,0.581797707054441
-3.05952476359789,2.43252613340684
-3.05952476359789,2.20898075505718
-3.05952476359789,1.95619424216951
-3.05952476359789,1.67849184206499
-3.05952476359789,1.53176757451099
-3.05952476359789,1.38062511980308
-3.12646502627814,2.43252613340684


==> Img_Tex/DataCSV/Example_3_1_bis.csv <==
x1,ne
1,1
2,1
3,1
4,2
5,1
6,1
7,1
8,2
9,1
10,2
11,1
12,1
13,2
14,1
15,2
16,1
17,1
18,2
19,2
20,2
21,2
22,1
23,1
24,1
25,2
26,1
27,1
28,2
29,1
30,1
31,2
32,2
33,1
34,1
35,1
36,1
37,1
38,2
39,1
40,2
41,1
42,1
43,1
44,2
45,1
46,1
47,1
48,1
49,1
50,2
51,1
52,1
53,1
54,1
55,1
56,1
57,2
58,1
59,1
60,1
61,1
62,1
63,1
64,2
65,1
66,1
67,1
68,1
69,1
70,1
71,2
72,1
73,2
74,1
75,1
76,1
77,1
78,1
79,1
80,1
81,1
82,1
83,1
84,1
85,1
86,2
87,2
88,1
89,2
90,1
91,2
92,1
93,1
94,1
95,1
96,1
97,1
98,1
99,1
100,1
101,1
102,1
103,2
104,1
105,1
106,1
107,1
108,1
109,1
110,1
111,1
112,2
113,1
114,1
115,1
116,1
117,2
118,1
119,1
120,1
121,1
122,1
123,1
124,2
125,1
126,1
127,1
128,1
129,1
130,1
131,1
132,1
133,1
134,1
135,2
136,1
137,1
138,1
139,1
140,2
141,1
142,1
143,2
144,2
145,1
146,1
147,1
148,1
149,1
150,1
151,1
152,1
153,1
154,1
155,1
156,1
157,1
158,1
159,1
160,1
161,1
162,1
163,1
164,1
165,1
166,2
167,1
168,1
169,1
170,2
171,1
172,1
173,1
174,1
175,1
176,1
177,2
178,1
179,2
180,1
181,1
182,1
183,2
184,2
185,1
186,1
187,1
188,2
189,1
190,1
191,1
192,1
193,1
194,1
195,2
196,1
197,1
198,1
199,1
200,1
201,2
202,1
203,1
204,1
205,1
206,1
207,1
208,1
209,1
210,1
211,2
212,1
213,1
214,1
215,1
216,1
217,1
218,1
219,2
220,2
221,1
222,1
223,1
224,1
225,2
226,1
227,2
228,1
229,2
230,2
231,1
232,1
233,1
234,1
235,2
236,2
237,1
238,1
239,2
240,1
241,2
242,1
243,1
244,2
245,1
246,1
247,1
248,1
249,1
250,1
251,1
252,1
253,1
254,1
255,1
256,1
257,1
258,2
259,1
260,2
261,1
262,1
263,1
264,1
265,1
266,1
267,1
268,1
269,1
270,1
271,1
272,1
273,1
274,1
275,1
276,2
277,1
278,2
279,1
280,1
281,1
282,1
283,1
284,1
285,2
286,2
287,1
288,1
289,1
290,1
291,1
292,2
293,1
294,2
295,1
296,1
297,1
298,1
299,2
300,1
301,1
302,2
303,1
304,1
305,1
306,1
307,1
308,1
309,1
310,1
311,1
312,1
313,1
314,2
315,1
316,1
317,1
318,1
319,1
320,1
321,1
322,1
323,1
324,2
325,2
326,1
327,2
328,1
329,2
330,1
331,1
332,1
333,2
334,1
335,1
336,2
337,2


==> Img_Tex/DataCSV/Example_3_1_tris.csv <==
x1,ne1
1,2
2,2
3,2
4,1
5,1
6,1
7,1
8,2
9,1
10,2
11,1
12,2
13,1
14,1
15,2
16,1
17,1
18,1
19,1
20,1
21,1
22,2
23,1
24,2
25,1
26,2
27,1
28,1
29,1
30,1
31,1
32,1
33,2
34,1
35,2
36,2
37,1
38,2
39,2
40,2
41,1
42,2
43,1
44,1
45,1
46,1
47,1
48,1
49,2
50,1
51,1
52,1
53,2
54,1
55,1
56,1
57,1
58,2
59,2
60,1
61,2
62,1
63,2
64,1
65,1
66,1
67,1
68,2
69,2
70,2
71,1
72,1
73,1
74,1
75,2
76,1
77,1
78,1
79,1
80,1
81,1
82,1
83,1
84,1
85,2
86,1
87,1
88,1
89,1
90,1
91,1
92,1
93,1
94,1
95,1
96,1
97,1
98,1
99,1
100,2
101,1
102,1
103,1
104,1
105,1
106,1
107,1
108,1
109,1
110,1
111,2
112,1
113,1
114,1
115,2
116,2
117,2
118,1
119,1
120,1
121,2
122,1
123,1
124,1
125,1
126,1
127,1
128,1
129,1
130,2
131,2
132,2
133,2
134,2
135,1
136,1
137,1
138,1
139,1
140,1
141,1
142,1
143,1
144,1
145,1
146,1
147,1
148,1
149,1
150,1
151,1
152,1
153,1
154,2
155,1
156,1
157,1
158,2
159,1
160,1
161,1
162,1
163,1
164,1
165,1
166,1
167,1
168,1
169,1
170,1
171,1
172,2
173,2
174,1
175,1
176,1
177,1
178,1
179,1
180,2
181,1
182,1
183,1
184,1
185,2
186,1
187,1
188,2
189,2
190,1
191,1
192,1
193,1
194,2
195,2
196,2
197,1
198,1
199,1
200,1
201,2
202,2
203,1
204,1
205,2
206,1
207,2
208,1
209,2
210,2
211,2
212,1
213,1
214,2
215,2
216,2
217,2
218,2
219,1
220,2
221,1
222,1
223,1
224,1
225,2
226,1
227,1
228,2
229,1
230,1
231,1
232,1
233,1
234,1
235,1
236,1
237,1
238,1
239,1
240,1
241,1
242,1
243,2
244,1
245,1
246,1
247,2
248,1
249,1
250,1
251,2
252,1
253,1
254,1
255,1
256,2
257,2
258,1
259,1
260,1
261,1
262,1
263,1
264,1
265,1
266,1
267,1
268,1
269,1
270,1
271,1
272,1
273,1
274,1
275,1
276,1
277,1
278,2
279,2
280,2
281,2
282,2
283,1
284,1
285,1
286,1
287,1
288,1
289,1
290,1
291,1
292,1
293,1
294,1
295,1
296,1
297,1
298,1
299,1
300,1
301,1
302,1
303,1
304,1
305,1
306,1
307,1
308,1
309,1
310,1
311,1
312,1
313,1
314,1
315,1
316,1
317,1
318,1
319,1
320,1
321,1
322,1
323,1
324,1
325,1
326,1
327,1
328,1
329,1
330,1
331,1
332,1
333,1
334,1
335,1
336,1
337,1
338,1
339,1
340,1
341,1
342,1
343,1
344,1
345,1
346,1


==> Img_Tex/DataCSV/Example_3_2.csv <==
x1,y1,y2,y3
1,4085255.81096232,476533.66156147,3608722.14940085
2,122643.519902545,20984.6985108499,101658.821391695
3,40535.3883386334,16675.31644014,23860.0718984934
4,21858.3550965906,7467.59988367485,14390.7552129157
5,21319.4129882903,9517.85290611859,11801.5600821718
6,19950.8544456735,8478.69126735563,11472.1631783179
7,10163.9392684539,352.85340813589,9811.08586031798
8,5312.4449262447,1165.64689879944,4146.79802744527
9,5152.23138070361,1718.45960219296,3433.77177851065
10,4663.565927077,1801.44322717919,2862.12269989781
11,2746.95132998855,1342.89466159513,1404.05666839342
12,2213.71800937075,873.319505955297,1340.39850341546
13,2270.29441905177,983.307838504059,1286.98658054772
14,1776.11156387715,60.6318753904674,1715.47968848668
15,1173.43055976809,556.377660358147,617.052899409945
16,1039.53511431201,503.680276963431,535.854837348584
17,893.699711068982,422.205005185419,471.494705883562
18,1255.24681911004,623.768685296947,631.478133813095
19,814.070681194457,97.5391061204346,716.531575074022
20,615.902170329293,24.7631777527248,591.138992576568
21,428.329890931713,125.847565470715,302.482325460998
22,412.043238686724,188.454009513071,223.589229173653
23,409.282767788995,197.604712828581,211.678054960414
24,266.258423986358,108.459125895091,157.799298091267
25,197.567538310639,95.8668718808084,101.70066642983
26,193.001496072915,4.16893098741734,188.832565085498
27,192.929300730077,19.6765975741612,173.252703155915
28,189.404618426411,16.1107621037865,173.293856322625
29,123.539148636619,32.7764799786002,90.7626686580191
30,122.868326267798,52.4187056730307,70.4496205947673
31,119.76100018085,35.0505254402174,84.7104747406326
32,108.2384290696,53.1148432260952,55.1235858435045
33,105.506556974541,0.478672032259603,105.027884942282
34,92.9555480238274,9.12109960032962,83.8344484234978
35,85.8533557570335,9.79425957386305,76.0590961831704
36,84.5942663873649,24.2655942242718,60.3286721630931
37,82.3509558293513,9.45391429553063,72.8970415338207
38,81.6403311173157,38.6552915342763,42.9850395830394
39,78.1674808056254,0.229694875822817,77.9377859298026
40,76.7802757303408,8.25896509821732,68.5213106321235
41,71.1115963550299,4.0146006808643,67.0969956741656
42,68.3117859457625,0.214393033201643,68.0973929125608
43,53.6315396448794,0.889489666610376,52.742049978269
44,51.9617560358878,1.75999558552143,50.2017604503663
45,47.6299187402478,1.18250279891143,46.4474159413363
46,47.0614552658421,13.1909838676059,33.8704713982362
47,45.13754896011,18.0100539098576,27.1274950502525
48,44.7741012899636,2.27086576305075e-11,44.7741012899409
49,42.3938393067307,13.9455377540315,28.4483015526991
50,40.7064188109849,20.2775429524477,20.4288758585371
51,40.5837221627277,7.13375277930592,33.4499693834217
52,38.7668214269317,3.80155526673802,34.9652661601937
53,38.376961389703,0.0112751449161652,38.3656862447868
54,38.0965783355195,0.912411063056096,37.1841672724634
55,37.7242583616045,0.574466300684133,37.1497920609203
56,37.3014468374396,11.7062540123154,25.5951928251242
57,36.3600381421577,1.81804239865942,34.5419957434982
58,32.1528220990584,0.201091608994608,31.9517304900638
59,32.05539078812,9.38777427172668,22.6676165163933
60,29.2106945487913,0.353204697792806,28.8574898509985
61,28.7026652321697,0.00271487526961659,28.6999503569
62,27.9073555201591,0.00925734851959167,27.8980981716395
63,27.0925691939737,0.415691100732167,26.6768780932415
64,26.2641533454766,0.728069332878719,25.5360840125979
65,24.2564767822821,0.00101342074224686,24.2554633615399
66,23.9151011284083,2.33617586303375,21.5789252653746
67,23.440216991665,0.336702110949854,23.1035148807152
68,21.8887586384952,6.44689654360084,15.4418620948944
69,20.8775314180312,0.0626697127486151,20.8148617052826
70,19.7336028663881,0.0290013997505316,19.7046014666376
71,19.7904795875774,0.00172608779174047,19.7887534997857
72,17.9008740537335,0.466073803906618,17.4348002498269
73,17.6539297725434,0.099499562443777,17.5544302100997
74,17.460849089593,0.0190380406834987,17.4418110489095
75,17.3668706983912,0.0265135305079822,17.3403571678832
76,16.829576294492,0.105213652075202,16.7243626424167
77,16.6641182073068,0.0120305603481486,16.6520876469587
78,16.5444318036533,0.0265700399783149,16.517861763675
79,15.4586095268005,0.000383102854732309,15.4582264239458
80,14.8797083398936,0.139950518921026,14.7397578209725
81,13.7243655616259,0.0671885675382504,13.6571769940876
82,13.5813099220078,3.9508970946579,9.63041282734993
83,15.3866447227731,7.70841453658367,7.6782301861894
84,13.3599198918692,5.82429470735694,7.53562518451224
85,14.0028925225229,7.1841183892715,6.81877413325144
86,13.3483623064153,3.37887247659044,9.96948982982487
87,11.9393645503905,1.90391638578184e-05,11.9393455112266
88,11.9174571429952,0.0064701501912158,11.910986992804
89,11.7435226137011,2.87131140722105,8.87221120648001
90,11.6362834624117,0.000401515997235864,11.6358819464144
91,11.3969390710537,0.00111207181637956,11.3958269992373
92,11.3537067091611,0.0401931794280893,11.313513529733
93,11.2126319537796,0.000233845103980629,11.2123981086756
94,10.3104253437104,0.00108222903196207,10.3093431146784
95,10.1675707821442,0.00200429049005451,10.1655664916541
96,9.93110171552762,0.000545602223260482,9.93055611330436
97,9.70748055065087,0.042591138135416,9.66488941251545
98,9.56358826203027,0.000280155789790741,9.56330810624048
99,9.03627609957219,3.73687555650004,5.29940054307215
100,8.26890722941798,7.21281399197511e-05,8.26883510127806
101,8.25528401526662,0.000290419820142956,8.25499359544648
102,8.19268242878008,3.48358674176639,4.70909568701369
103,7.57033936082717,0.91957495919323,6.65076440163394
104,7.43050942243014,0.00913872472941589,7.42137069770072
105,7.16723895246325,1.91818529997862e-06,7.16723703427795
106,7.04082730682507,0.512837794603993,6.52798951222107
107,6.98721914817751,3.34202443376964e-07,6.98721881397506
108,6.33963689454405,0.000796521104689946,6.33884037343936
109,6.14582588364215,0.0545976833955876,6.09122820024656
110,6.5945171419228,1.23205148674243e-06,6.59451590987132
111,6.10755275506483,0.000613948450522816,6.10693880661431
112,5.72423309219769,1.98895030692503,3.73528278527266
113,5.43858629257306,5.06280568305062e-05,5.43853566451623
114,5.42157958212719,0.000664820494929611,5.42091476163226
115,5.36057974053188,1.50941493937798,3.8511648011539
116,5.34951592891315,0.00464337479307033,5.34487255412008
117,5.07452394417011,0.000218346240558079,5.07430559792955
118,5.00399845358003,1.0890880494472,3.91491040413283
119,4.93822512237386,0.000762808944704706,4.93746231342916
120,4.84223215272885,2.25999895418412e-06,4.8422298927299
121,4.75466934824077,0.000119049054121362,4.75455029918665
122,4.8950025916257,7.51587907007773e-06,4.89499507574663
123,4.70106334368112,3.42242846095032e-05,4.70102911939651
124,4.63987206172255,3.66155000597069e-07,4.63987169556755
125,4.59073561417704,5.71175520693289e-05,4.59067849662497
126,4.52804423265388,1.14567156168329e-05,4.52803277593826
127,4.40558523410675,1.440240454665e-06,4.4055837938663
128,4.30204777295432,5.55576994012029e-05,4.30199221525492
129,4.26203856384084,0.000619404285284129,4.26141915955556
130,4.18572722905565,3.5854980488251e-07,4.18572687050584
131,4.08502294470888,6.11383036604686e-07,4.08502233332584
132,3.98557386035051,7.63479472877336e-06,3.98556622555578
133,3.94103854190833,9.63428586048436e-06,3.94102890762247
134,3.89861614188846,4.24654989097492e-05,3.89857367638955
135,3.89247863488987,0.00125100019282585,3.89122763469704
136,3.77998763631965,4.78351311815311e-07,3.77998715796834
137,3.75994383239059,1.0317124434031e-06,3.75994280067814
138,3.735134142734,0.981726748026328,2.1833054311145
139,3.62322451074813,0.953174536239434,2.67004997450869
140,3.55472916078141,0.000479172023276808,3.55424998875813
141,3.20171919653712,1.14310255630519e-08,3.20171918510609
142,3.23767357020293,4.39823418629281e-08,3.23767352622059
143,3.16499146930562,1.36575977787225e-07,3.16499133272964
144,3.13872331697062,0.0152789007387979,3.12344441623182
145,3.10720106070276,4.87477699938147e-07,3.10720057322506
146,3.07132756531404,0.114409789387661,2.95691777592638
147,2.91585061623438,5.5611756264171e-05,2.91579500447812
148,2.84797855730124,1.07795061951634e-08,2.84797854652174
149,2.82050185477255,4.8915483140062e-08,2.82050180585706
150,2.73923308282221,0.8692976410629,1.86993544175931
151,2.71870207233941,2.93883855177698e-05,2.71867268395389
152,2.6980337622922,2.82058543191056e-06,2.69803094170677
153,2.69060770949295,5.01499714190812e-08,2.69060765934298
154,2.68317661638472,1.03894209562405e-06,2.68317557744263
155,2.67717295479911,3.55912088856741e-08,2.6771729192079
156,2.61938551966328,2.09919918046976e-07,2.61938530974336
157,2.61164100347896,3.84491819648943e-08,2.61164096502978
158,2.60649404321661,0.597564330720946,2.00892971249566
159,2.54107280172665,2.19449837681661e-08,2.54107277978167
160,2.45981100320018,3.00641500281637e-06,2.45980799678518
161,2.44796641284027,2.49767184789313e-07,2.44796616307308
162,2.32124478607496,2.07608060488978e-07,2.3212445784669
163,2.23508085539255,6.45246627956329e-08,2.23508079086789
164,2.16374515497512,0.946275182188765,1.21746997278635
165,2.0176591393182,2.33658936218119e-08,2.01765911595231
166,1.9592375890307,0.0479297915816891,1.91130779744901
167,1.95361798642837,0.923912109600813,1.02970587682755
168,2.42704359496669,2.72582908871045e-08,2.4270435677084
169,1.97309918677769,0.771358965919506,1.20174022085818
170,1.94483962894495,0.000537200097928041,1.94430242884702
171,1.90648813082802,0.151171750241778,1.75531638058624
172,1.8881270280542,9.1694197401245e-06,1.88811785863446
173,1.87633043434192,8.88922238067019e-09,1.8763304254527
174,1.77479776879306,2.96670625836404e-07,1.77479747212244
175,1.84392860235001,2.35122325708549e-08,1.84392857883778
176,1.75659011912301,5.01928197392065e-07,1.75658961719481
177,1.68860610469643,0.0575377613173081,1.63106834337912
178,1.65075184394042,1.00773769434393,0.643014149596483
179,1.63336355449211,6.27454004082108e-08,1.63336349174671
180,1.60720845658629,1.3489208036411e-08,1.60720844309709
181,1.45197035195145,0.322340206953493,1.12963014499795
182,1.43745286614783,0.00257419314219076,1.43487867300564
183,1.39515590976193,1.0482322775302e-07,1.39515580493871
184,1.39455694457035,2.27977375843475e-09,1.39455694229058
185,1.38869845114777,8.37978185636383e-09,1.38869844276799
186,1.69680477501269,4.48698220484036e-10,1.69680477456399
187,1.31336303791737,2.60843638523786e-05,1.31333695355352
188,1.26493850907229,5.33720344229648e-10,1.26493850853857
189,1.24194562381088,1.76177302720807e-08,1.24194560619315
190,1.22789692813567,7.62952461248098e-09,1.22789692050614
191,1.13312584958668,2.13835097896344e-09,1.13312584744833
192,1.11838853599436,3.08729295000119e-09,1.11838853290706
193,1.44081794846465,6.03943500435424e-10,1.4408179478607
194,1.11120264361154,6.17302185923916e-07,1.11120202630936
195,1.09998231207264,2.06546841028934e-09,1.09998231000717
196,1.09973191728035,0.341149979786037,0.758581937494309
197,1.09806977499263,4.66781732542089e-08,1.09806972831446
198,1.09573557111957,1.23298654087742e-09,1.09573556988659
199,1.11091266688475,6.31713227564575e-10,1.11091266625304
200,1.02689129576405,0.353708558407575,0.673182737356476
201,0.95925341347177,2.61921704345315e-09,0.959253410852553
202,0.942027871352297,7.70289301873984e-08,0.942027794323367
203,0.935428002115847,1.53054848288277e-09,0.935428000585299
204,0.885745665196147,4.14658259895859e-09,0.885745661049564
205,0.866965113229996,2.22893802237895e-08,0.866965090940616
206,0.811282222340275,3.67316420332157e-06,0.811278549176072
207,0.790111827870831,2.88877261747162e-09,0.790111824982059
208,0.761462169742986,9.4772764003601e-09,0.761462160265709
209,0.872361762719414,4.76913411251036e-09,0.87236175795028
210,0.739842798848853,0.0238206903617847,0.716022108487068
211,0.738844740751744,1.94755398620745e-06,0.738842793197758
212,0.725402752399091,0.00339391131536312,0.722008841083728
213,0.705358974668878,2.96228768450954e-10,0.705358974372649
214,0.670724178672029,3.13527758078743e-10,0.670724178358502
215,0.670700660766482,1.21104788379975e-09,0.670700659555434
216,0.668128653862787,0.0862206633013444,0.581907990561443
217,0.652923125908956,0.156844803620914,0.496078322288042
218,0.959651075449524,0.0502620019097064,0.0880230878230968
219,0.605092105607178,0.340604905423977,0.264487200183201
220,0.586161634595081,4.94182721508612e-10,0.586161634100898
221,0.58528675988477,4.149267668536e-10,0.585286759469843
222,0.583147538505211,0.0840349480915764,0.499112590413634
223,0.62923675866039,2.01736198189943e-09,0.629236756643028
224,0.579990436493203,1.87332425301989e-09,0.579990434619879
225,0.548026486870713,7.64852971194887e-10,0.54802648610586
226,0.503862388289417,1.58484731217765e-08,0.503862372440944
227,0.437184890543337,0.0450253877598428,0.392159502783495
228,0.528677220420237,6.32809458228334e-09,0.528677214092142
229,0.416475399178281,0.228544241795212,0.187931157383069
230,0.408622207750049,1.08773312656113e-09,0.408622206662316
231,0.398756315173795,0.22872747239448,0.170028842779315
232,0.371727150089397,4.75468402660134e-09,0.371727145334713
233,0.36938616792431,0.0662678988756439,0.00767871220545574
234,0.490858472623782,1.83489457073515e-05,0.490840123678074
235,0.363706292580767,1.17726654103237e-10,0.363706292463041
236,0.338761313341348,7.63032901946063e-10,0.338761312578315
237,0.317007449925415,0.0453416684058991,0.271665781519516
238,0.304237508609195,7.98231211439528e-10,0.304237507810964
239,0.29336603743627,1.51547314164639e-08,0.293366022281539
240,0.285035269229484,7.18158944921791e-10,0.285035268511325
241,0.273387222021486,0.0339585211345903,0.239428700886895
242,0.350638599068112,1.37102295721709e-06,0.350637228045155
243,0.265696221480972,0.0932194005109197,0.172476820970053
244,0.263732645898332,0.00783697312522071,0.255895672773112
245,0.223604269997972,0.0164758077778981,0.207128462220074
246,0.221045426482339,1.16492579517891e-09,0.221045425317414
247,0.190358320906502,6.06334658925971e-10,0.190358320300167
248,0.187712525126076,5.65369175380839e-10,0.187712524560707
249,0.16191140587011,1.25081247952927e-06,0.16191015505763
250,0.16016205001326,1.85813264384313e-10,0.160162049827447
251,0.158852832791417,0.0718284427766012,0.0870243900148156
252,0.155420577744741,1.88493728871933e-10,0.155420577556248
253,0.127311323101249,8.11096768415639e-08,0.127311241991572
254,0.126589079725996,0.109311373437551,0.0172777062884451
255,0.120526637213457,0.00920661512826588,0.111320022085192
256,0.116623181821157,0.0350593359532209,0.00126936145780763
257,0.0911635218583761,0.083488749820618,0.0076747720377581
258,0.117458450112394,3.00696808520224e-10,0.117458449811697
259,0.0836020428341268,0.077113041671575,0.00648900116255178
260,0.073700183838681,0.00766447845592259,0.0660357053827584
261,0.0723793560213839,1.77214003731807e-10,0.0723793558441699
262,0.0655575157830767,5.1332099360011e-10,0.0655575152697557
263,0.062184592995907,2.58215492495237e-08,0.0621845671743578
264,0.0591426989135808,0.0553529511151254,0.00378974779845534
265,0.0520286594786425,0.0490718572411655,0.00295680223747704
266,0.0515134650289732,0.0430645313063562,0.00844893372261698
267,0.0387124402519887,2.7590249621214e-09,0.0387124374929637
268,0.0338983685787319,1.23319790900527e-10,0.0338983684554122
269,0.0295297762062227,0.0280404821376126,0.00148929406861015
270,0.0268058541305322,0.0256778507863556,0.00112800334417661
271,0.0248036685801335,0.0236667331852334,0.00113693539490012
272,0.0207300232677367,0.0201342533744406,0.000595769893296061
273,0.0200212064916743,0.0195138953208826,0.000507311170791634
274,0.0184028764690045,0.0180661093926564,0.000336767076348017
275,0.0180292059333091,3.71858210421288e-09,0.018029202214727
276,0.0140415554937777,0.013746113573869,0.00029544191990864
277,0.0137279075974238,0.0135129765757731,0.000214931021650679
278,0.0123963726167634,0.0120236614437794,0.000372711172983957
279,0.0108711806415335,0.0105563835709963,0.000314797070537198
280,0.0104740340247929,0.0103202391859942,0.000153794838798679
281,0.00904698254291393,0.00891572064159249,0.000131261901321434
282,0.00844389444583593,0.0083226153437525,0.000121279102083431
283,0.00754319946160662,0.00747006034098646,7.31391206201659e-05
284,0.00748205239762047,0.00740221671272902,7.98356848914543e-05
285,0.00547174008227513,0.00542926115452012,4.24789277550071e-05
286,0.00386601509319617,0.00385002150837235,1.59935848238207e-05
287,0.00376858417815644,0.00375001993207345,1.85642460829914e-05
288,0.00366667639508072,0.00364941615246013,1.72602426205916e-05
289,0.00324090283872768,0.00316565991562887,7.52429230988103e-05
290,0.00297909980210601,0.00296735468228479,1.17451198212159e-05
291,0.00287108528825668,0.00286003821665174,1.10470716049422e-05
292,0.002635630427768,0.00262860421335148,7.02621441652106e-06
293,0.00237012714161066,0.00236060082570194,9.52631590871727e-06
294,0.00232391039309027,0.0023183808190951,5.52957399516563e-06
295,0.00232036650875324,0.00231416015334747,6.2063554057635e-06
296,0.002024210942675,0.00202001716782862,4.19377484637291e-06
297,0.00186216242201561,0.0018586611988953,3.50122312030664e-06
298,0.00160206562623412,0.00159761003627964,4.45558995448155e-06
299,0.00142615854460906,0.00142300066170651,3.15788290255294e-06
300,0.00128087648812037,0.00127872388427042,2.15260384994502e-06
301,0.00127418855234326,0.00127206814689173,2.12040545152862e-06
302,0.00122688651367715,0.0012214087455176,5.47776815954e-06
303,0.00115350977736928,0.00115186866215033,1.64111521895807e-06
304,0.00109235272128025,0.00109105503644171,1.29768483853244e-06
305,0.00107209109154863,0.00107082319577379,1.26789577484383e-06
306,0.00105632314407694,0.00105491009856819,1.41304550874578e-06
307,0.00102470783993844,0.00102358159428634,1.12624565210111e-06
308,0.000929316490217874,0.00092829222131906,1.02426889881346e-06
309,0.000911419765298201,0.000908011710451899,3.40805484630236e-06
310,0.000873119631050988,0.00087207252801258,1.04710303840804e-06
311,0.000806543752161677,0.00080581475387702,7.28998284656978e-07
312,0.000673215946657788,0.000672651118249983,5.64828407805111e-07
313,0.000602898958704183,0.000601782459905269,1.11649879891465e-06
314,0.00056659284622718,0.000566221830601972,3.71015625208657e-07
315,0.000469204442978708,0.000468981089670324,2.23353308384021e-07
316,0.000456207188383925,0.000454935327940196,1.27186044372928e-06
317,0.000358197500447258,0.000358060316176488,1.37184270770297e-07
318,0.000343947965902621,0.000343771065469382,1.7690043323891e-07
319,0.00033154866568413,0.000331392971788267,1.55693895862116e-07
320,0.000308681998006412,0.000308575800433489,1.06197572922719e-07
321,0.00030403998898479,0.000303940990296037,9.89986887526969e-08
322,0.000285843849261489,0.000285760775783065,8.30734784244682e-08
323,0.000253744873162048,0.000253665927317343,7.8945844704554e-08
324,0.000217118313074656,0.00021701582801665,1.02485058006211e-07
325,0.000202223004750375,0.00020218142339212,4.15813582550089e-08
326,0.000179255593464208,0.000179165451558411,9.01419057975139e-08
327,0.00017798110980217,0.000177949025594734,3.20842074362682e-08
328,0.000174740890976799,0.000174708577126507,3.23138502916687e-08
329,0.00015747130138656,0.000157334076921381,1.37224465179793e-07
330,0.000148768173068252,0.000148745234109101,2.29389591513134e-08
331,0.000141969304389863,0.000141948584863884,2.07195259797386e-08
332,0.000125305649239728,0.000125285546336796,2.01029029319439e-08
333,0.000114775750440746,0.000114759257462632,1.64929781140265e-08


==> Img_Tex/DataCSV/Example_3_3_int_points.csv <==
x1,y1
1.23445230026202,1.48234592798931
-1.34372618842343,-0.569303325248103
0.307929927985228,-0.225711693136155
0.102790030225088,-2
0.307929927985228,-0.531767574510987
0.307929927985228,-0.678491842064994
0.307929927985228,-0.380625119803084
0.102790030225088,-1.77715956230294
0.307929927985228,-0.0676906575859328
0.102790030225088,-1.53211671147904
0.307929927985228,-0.82016962662592
1.48093652533876,0.41820229294556
0.511751222519472,1.38062511980308
-2.66784733489633,0.0927613165135286
1.106626162776,-0.225711693136155
0.102790030225088,-1.32466018174459
0.511751222519472,-0.678491842064994
1.106626162776,1.95619424216951
1.29655737291835,1.38062511980308
0.307929927985228,0.0927613165135286
0.307929927985228,-0.956194242169505
0.102790030225088,-1.08598321040911
0.511751222519472,1.82016962662592
-2.42848396143249,0.0927613165135286
0.102790030225088,-1.93469244819333
0.307929927985228,-1.20898075505718
0.511751222519472,-0.225711693136155
0.911956209512303,2.70480316087089
1.29655737291835,0.745042850823902
-0.102790030225087,-2
0.102790030225088,-0.956194242169505
0.102790030225088,-1.70480316087089
0.511751222519472,0.907238683486472
-2.29293560890665,-2
0.307929927985228,0.254957149176098
0.71338111975341,-0.82016962662592
0.102790030225088,-1.89235083933052
0.71338111975341,2.53211671147904
1.48093652533876,-2
0.307929927985228,-1.89235083933052
0.102790030225088,-0.82016962662592
1.106626162776,2.20898075505718
1.48093652533876,0.581797707054441
0.511751222519472,0.581797707054441
0.102790030225088,-1.83976481689331
0.102790030225088,-1.62300545381645
0.307929927985228,0.41820229294556
0.102790030225088,-0.678491842064994
1.48093652533876,-0.0676906575859328
0.102790030225088,-1.43252613340684
1.106626162776,1.53176757451099
1.99300528101521,0.0927613165135286
1.65897408020015,0.0927613165135286
0.911956209512303,2.43252613340684
0.511751222519472,2.20898075505718
-2.29293560890665,-0.0676906575859328
0.102790030225088,-1.9666083302122
-0.102790030225087,-1.43252613340684
1.29655737291835,1.67849184206499
0.102790030225088,-1.20898075505718
1.106626162776,0.581797707054441
1.48093652533876,0.0927613165135286
0.307929927985228,0.745042850823902
1.48093652533876,0.745042850823902
0.102790030225088,-0.531767574510987
0.71338111975341,2.20898075505718
0.307929927985228,-1.08598321040911
0.307929927985228,-1.43252613340684
0.911956209512303,-0.0676906575859328
2.14756855408559,0.41820229294556
1.29655737291835,0.41820229294556
1.29655737291835,1.22571169313616
0.511751222519472,-0.0676906575859328
1.29655737291835,-0.380625119803084
2.86156310079307,0.0927613165135286
0.511751222519472,-0.956194242169505
0.307929927985228,1.22571169313616
-0.102790030225087,-0.956194242169505
1.29655737291835,-0.0676906575859328
0.911956209512303,1.95619424216951
0.71338111975341,2.08598321040911
0.102790030225088,-1.98796181668049
0.307929927985228,-2
-2.42848396143249,-0.0676906575859328
1.65897408020015,0.254957149176098
1.106626162776,2.32466018174459
0.102790030225088,-0.380625119803084
1.29655737291835,1.06769065758593
-0.307929927985227,-2
-3.12646502627814,0.745042850823902
0.71338111975341,2.70480316087089
1.106626162776,0.0927613165135286
0.71338111975341,0.581797707054441
0.511751222519472,0.0927613165135286
0.511751222519472,0.41820229294556
0.911956209512303,-0.82016962662592
0.511751222519472,1.53176757451099
1.48093652533876,-0.225711693136155
0.71338111975341,1.06769065758593
-2.14756855408559,-2
1.48093652533876,0.907238683486472
-2.14756855408559,0.0927613165135286
0.307929927985228,1.67849184206499
0.511751222519472,1.67849184206499
0.102790030225088,0.745042850823902
0.511751222519472,1.06769065758593
1.48093652533876,0.254957149176098
0.511751222519472,-0.380625119803084
-0.102790030225087,-0.678491842064994
0.307929927985228,-1.62300545381645
-2.55363317280784,0.41820229294556
1.106626162776,-0.678491842064994
1.82990765335979,0.745042850823902
0.71338111975341,-0.225711693136155
0.511751222519472,2.32466018174459
0.102790030225088,-0.225711693136155
1.106626162776,1.67849184206499
0.307929927985228,-1.32466018174459
0.71338111975341,1.67849184206499
0.911956209512303,2.20898075505718
-2.42848396143249,0.254957149176098
1.106626162776,1.06769065758593
1.29655737291835,1.82016962662592
-2.29293560890665,-0.531767574510987
-0.102790030225087,0.41820229294556
2.55363317280784,1.53176757451099
-0.307929927985227,-1.32466018174459
0.102790030225088,0.254957149176098
-0.102790030225087,-0.380625119803084
-2.14756855408559,-0.380625119803084
1.29655737291835,-2
-2.29293560890665,0.0927613165135286
1.65897408020015,0.41820229294556
0.102790030225088,1.38062511980308
0.511751222519472,-0.82016962662592
0.911956209512303,2.53211671147904
0.911956209512303,0.581797707054441
1.106626162776,2.08598321040911
1.48093652533876,1.22571169313616
-0.511751222519471,-2
-2.77063736512141,0.254957149176098
0.307929927985228,0.581797707054441
0.307929927985228,2.08598321040911
-2.55363317280784,0.0927613165135286
-0.102790030225087,-1.77715956230294
-1.82990765335979,-2
1.29655737291835,1.53176757451099
0.911956209512303,-0.678491842064994
1.106626162776,1.82016962662592
0.511751222519472,2.53211671147904
1.106626162776,0.907238683486472
0.511751222519472,-2
0.911956209512303,1.22571169313616
-0.511751222519471,0.745042850823902
0.511751222519472,-0.531767574510987
-0.307929927985227,-0.82016962662592
0.511751222519472,1.95619424216951
0.911956209512303,-0.225711693136155
0.102790030225088,-0.0676906575859328
1.106626162776,2.43252613340684
1.48093652533876,-0.678491842064994
-0.307929927985227,-0.225711693136155
3.12646502627814,1.82016962662592
1.65897408020015,0.745042850823902
0.71338111975341,0.0927613165135286
0.102790030225088,-1.99866146869091
0.307929927985228,0.907238683486472
-2.14756855408559,-0.0676906575859328
0.511751222519472,0.745042850823902
0.307929927985228,-1.53211671147904
0.71338111975341,2.43252613340684
0.911956209512303,1.67849184206499
0.307929927985228,-1.77715956230294
2.55363317280784,0.254957149176098
1.29655737291835,2.08598321040911
0.911956209512303,1.06769065758593
-0.307929927985227,2.08598321040911
-0.102790030225087,-1.20898075505718
1.29655737291835,-0.531767574510987
0.511751222519472,1.22571169313616
0.911956209512303,2.62300545381645
0.511751222519472,0.254957149176098
-1.82990765335979,0.0927613165135286
0.71338111975341,-0.956194242169505
1.29655737291835,0.907238683486472
-0.911956209512303,-2
-2.29293560890665,-0.225711693136155
0.71338111975341,2.77715956230294
1.29655737291835,0.254957149176098
0.71338111975341,-0.380625119803084
-2.55363317280784,0.254957149176098
1.106626162776,2.89235083933052
1.29655737291835,-0.225711693136155
0.71338111975341,1.82016962662592
1.82990765335979,0.0927613165135286
1.106626162776,-2
-0.71338111975341,0.0927613165135286
1.48093652533876,1.67849184206499
1.29655737291835,0.0927613165135286
1.106626162776,-0.0676906575859328
1.29655737291835,0.581797707054441
-2.42848396143249,0.745042850823902
0.511751222519472,3
0.911956209512303,2.32466018174459
0.71338111975341,0.745042850823902
-2.14756855408559,-1.08598321040911
1.48093652533876,-0.380625119803084
-0.102790030225087,0.0927613165135286
2.86156310079307,0.581797707054441
0.71338111975341,-0.0676906575859328
-2.29293560890665,-1.20898075505718
0.911956209512303,1.82016962662592
0.911956209512303,-0.380625119803084
-2.14756855408559,0.254957149176098
1.106626162776,1.38062511980308
0.511751222519472,-1.32466018174459
1.106626162776,0.254957149176098
-1.99300528101521,-0.678491842064994
1.106626162776,0.745042850823902
1.29655737291835,-1.08598321040911
1.106626162776,-0.82016962662592
1.99300528101521,0.581797707054441
1.82990765335979,1.38062511980308
0.911956209512303,2.08598321040911
1.106626162776,-0.531767574510987
0.911956209512303,0.0927613165135286
-1.99300528101521,-0.225711693136155
-1.99300528101521,-2
0.71338111975341,2.32466018174459
1.82990765335979,0.254957149176098
0.71338111975341,2.62300545381645
-2.55363317280784,0.581797707054441
2.29293560890665,0.0927613165135286
-1.82990765335979,0.41820229294556
0.71338111975341,1.22571169313616
0.911956209512303,0.745042850823902
-1.99300528101521,1.06769065758593
1.48093652533876,-1.32466018174459
0.71338111975341,-0.678491842064994
1.106626162776,1.22571169313616
1.106626162776,0.41820229294556
-1.99300528101521,0.0927613165135286
0.911956209512303,-1.93469244819333
-2.14756855408559,-0.225711693136155
-2.94023518395196,0.0927613165135286
1.82990765335979,0.41820229294556
1.99300528101521,3
0.911956209512303,2.77715956230294
-2.29293560890665,0.254957149176098
3.1399106055389,0.254957149176098
-1.99300528101521,-1.32466018174459
-2.66784733489633,0.41820229294556
0.71338111975341,0.254957149176098
1.48093652533876,1.06769065758593
1.106626162776,-1.32466018174459
-0.71338111975341,-1.20898075505718
-0.307929927985227,0.254957149176098
0.71338111975341,1.38062511980308
-1.99300528101521,-0.0676906575859328
-2.86156310079307,0.907238683486472
0.71338111975341,1.95619424216951
-1.65897408020015,-1.08598321040911
0.71338111975341,-2
0.911956209512303,0.41820229294556
0.511751222519472,-1.70480316087089
2.77063736512141,0.41820229294556
-1.29655737291835,0.41820229294556
1.106626162776,-0.380625119803084
0.911956209512303,-0.956194242169505
-2.86156310079307,3
0.911956209512303,0.907238683486472
0.911956209512303,-0.531767574510987
-2.29293560890665,-0.380625119803084
-1.29655737291835,1.22571169313616
-1.106626162776,3
0.911956209512303,1.53176757451099
1.29655737291835,-0.678491842064994
1.65897408020015,1.06769065758593
-2.14756855408559,-1.62300545381645
1.99300528101521,0.254957149176098
0.71338111975341,-0.531767574510987
0.71338111975341,0.907238683486472
-0.102790030225087,1.06769065758593
-1.82990765335979,-0.225711693136155
0.71338111975341,0.41820229294556
0.307929927985228,-1.70480316087089
-2.42848396143249,0.41820229294556
0.307929927985228,-1.9666083302122
2.14756855408559,1.06769065758593
-1.29655737291835,-0.0676906575859328
0.307929927985228,-1.93469244819333
0.307929927985228,-1.98796181668049
0.307929927985228,-1.99866146869091
1.29655737291835,-1.53211671147904
0.307929927985228,-1.83976481689331
1.29655737291835,3
-0.71338111975341,-0.380625119803084
0.71338111975341,2.83976481689331
0.911956209512303,0.254957149176098
0.102790030225088,2.77715956230294
-2.86156310079307,0.41820229294556
0.511751222519472,2.08598321040911
-1.99300528101521,0.581797707054441
-0.102790030225087,-1.99866146869091
-1.48093652533876,-2
-0.102790030225087,-1.98796181668049
2.42848396143249,0.907238683486472
1.65897408020015,0.581797707054441
-0.102790030225087,-1.9666083302122
-0.102790030225087,-1.89235083933052
-0.102790030225087,-1.93469244819333
0.911956209512303,1.38062511980308
-2.66784733489633,0.254957149176098
-0.511751222519471,-1.62300545381645
-0.102790030225087,-1.83976481689331
-2.29293560890665,-1.62300545381645
0.511751222519472,-1.08598321040911
-0.307929927985227,-1.77715956230294
-1.99300528101521,0.254957149176098
1.82990765335979,1.06769065758593
-1.82990765335979,-0.531767574510987
0.911956209512303,-1.32466018174459
-0.102790030225087,-1.70480316087089
-2.66784733489633,1.22571169313616
-1.82990765335979,3
-0.102790030225087,-1.62300545381645
0.71338111975341,-1.08598321040911
2.55363317280784,0.0927613165135286
-2.14756855408559,0.41820229294556
-0.102790030225087,-1.53211671147904
1.48093652533876,-0.531767574510987
1.48093652533876,2.20898075505718
0.71338111975341,1.53176757451099
-1.82990765335979,-1.43252613340684
-1.106626162776,-1.53211671147904
-2.14756855408559,-0.678491842064994
0.102790030225088,1.82016962662592
2.14756855408559,1.67849184206499
-0.102790030225087,-1.32466018174459
0.911956209512303,2.89235083933052
-0.307929927985227,0.745042850823902
-0.511751222519471,1.22571169313616
1.106626162776,-0.956194242169505
1.48093652533876,-1.99866146869091
1.48093652533876,-1.98796181668049
2.55363317280784,2.70480316087089
1.48093652533876,-1.9666083302122
-2.55363317280784,-0.0676906575859328
1.48093652533876,-1.93469244819333
-1.82990765335979,0.254957149176098
-2.66784733489633,-0.0676906575859328
1.48093652533876,-1.89235083933052
-2.77063736512141,-0.0676906575859328
1.106626162776,2.53211671147904
1.48093652533876,-1.83976481689331
-2.86156310079307,-0.0676906575859328
3.00631672866006,1.06769065758593
-2.94023518395196,-0.0676906575859328
1.48093652533876,-1.77715956230294
-3.00631672866006,-0.0676906575859328
-3.05952476359789,-0.0676906575859328
1.48093652533876,-1.70480316087089
-3.09963144379121,-0.0676906575859328
-0.102790030225087,-1.08598321040911
-3.12646502627814,-0.0676906575859328
-3.1399106055389,-0.0676906575859328
-3.14159265358979,-0.0676906575859328
3.14159265358979,-0.0676906575859328
3.1399106055389,-0.0676906575859328
1.65897408020015,1.67849184206499
3.12646502627814,-0.0676906575859328
3.09963144379121,-0.0676906575859328
1.48093652533876,-1.62300545381645
-1.106626162776,0.745042850823902
3.05952476359789,-0.0676906575859328
3.00631672866006,-0.0676906575859328
-2.66784733489633,0.581797707054441
1.48093652533876,-1.53211671147904
2.94023518395196,-0.0676906575859328
-2.29293560890665,0.41820229294556
1.65897408020015,-0.0676906575859328
2.86156310079307,-0.0676906575859328
1.48093652533876,-1.43252613340684
0.307929927985228,2.43252613340684
1.29655737291835,1.95619424216951
-0.307929927985227,-1.99866146869091
-2.42848396143249,-2
-2.42848396143249,-1.99866146869091
-2.42848396143249,-1.98796181668049
-2.42848396143249,-1.9666083302122
-0.511751222519471,-0.678491842064994
-2.42848396143249,-1.93469244819333
-0.307929927985227,-1.93469244819333
-2.42848396143249,-1.89235083933052
2.14756855408559,0.254957149176098
-2.42848396143249,-1.83976481689331
-2.42848396143249,-1.77715956230294
-2.77063736512141,0.0927613165135286
-0.307929927985227,-1.98796181668049
-2.42848396143249,-1.70480316087089
2.77063736512141,-0.0676906575859328
-0.307929927985227,-1.89235083933052
-0.307929927985227,-1.83976481689331
-1.99300528101521,-0.380625119803084
-2.29293560890665,-1.83976481689331
-2.42848396143249,-1.62300545381645
1.82990765335979,-0.0676906575859328
-2.29293560890665,-1.99866146869091
-2.29293560890665,-1.89235083933052
-2.29293560890665,-1.98796181668049
-2.29293560890665,-1.93469244819333
-2.42848396143249,-1.53211671147904
-0.307929927985227,-1.9666083302122
-2.42848396143249,-1.43252613340684
-2.14756855408559,1.22571169313616
2.29293560890665,0.581797707054441
-2.29293560890665,-1.9666083302122
-2.29293560890665,-1.77715956230294
-2.42848396143249,-1.32466018174459
-0.102790030225087,-0.82016962662592
-2.42848396143249,-1.20898075505718
-2.77063736512141,0.581797707054441
-0.307929927985227,-1.70480316087089
-2.29293560890665,-1.53211671147904
-2.29293560890665,-1.32466018174459
-2.42848396143249,-1.08598321040911


==> Img_Tex/DataCSV/Example_3_EIG_ETA.csv <==
x1,y1
1,0.000155542100348072
2,0.000155761796190035
3,0.00015818555285918
4,0.000145430566988125
5,0.000127442546759227
6,0.00011063858063487
7,8.28164109041296e-05
8,8.82062095541869e-05
9,0.000100444765548602
10,4.93984401419567e-05
11,5.45777283385007e-05
12,0.000211183796443137
13,5.94148449248877e-05
14,0.000147506835642019
15,0.000229074348657932
16,0.000270815789905399
17,0.00027668480681875
18,0.00029744066118198
19,5.7550484756419e-05
20,0.000271731500930628
21,0.000206688535016042
22,0.000252198904487244
23,0.000310128100169393
24,0.000396827229074859
25,0.000577555556029452
26,0.000629741190133259
27,0.00079904013278842
28,0.00107574395896037
29,0.0144118766854167
30,0.0208194450973664
31,0.0217933490239801
32,0.021536293271236
33,0.0215899756874798
34,0.0202439918553274
35,0.0216863556404583
36,0.0214687643018578
37,0.0221101765694911
38,0.0205961729929172
39,0.0221713488969897
40,0.0220141479542235
41,0.0191549748993438
42,0.0220565925896246
43,0.0189512844424762
44,0.0179509586948434
45,0.0221376461400205
46,0.0214205309429012
47,0.020369111317418
48,0.0219696551673181
49,0.0218444562293278
50,0.0222018257049719
51,0.00014775574890713
52,0.000148015917822875
53,0.000150764441041673
54,0.000136361820960218
55,0.000119369464371744
56,0.000110425239347123
57,8.43363296851862e-05
58,8.6333515168846e-05
59,0.000101168689472075
60,4.73300307692881e-05
61,5.61739376045978e-05
62,0.000226780031967522
63,5.40286695045467e-05
64,0.000148165264668876
65,0.000222229265624208
66,0.000252904623806671
67,0.000293079355664361
68,0.000313982003149249
69,5.184478023601e-05
70,0.00025892023289309
71,0.000220212174111722
72,0.000266112679767616
73,0.000324418842843954
74,0.000376992029186951
75,0.000581947985022424
76,0.000613377985281716
77,0.00081283061940951
78,0.00106099854109409
79,0.016344446080911
80,0.0218831490756362
81,0.0183324597769516
82,0.0208826620183071
83,0.019957626898444
84,0.0211454503801072
85,0.020865293838213
86,0.0219648474996923
87,0.0215456025162339
88,0.0207644333906138
89,0.0220782814187324
90,0.0146517560242998
91,0.0198219279608907
92,0.0191962069032918
93,0.0183591060729
94,0.0213244840253068
95,0.00937659122319445
96,0.0222143274310014
97,0.0222342845371841
98,0.0221540018487119
99,0.0210517694350578
100,0.0208983134232028
101,0.000118424464787381
102,0.000117339095595526
103,0.00010934171884891
104,9.70264484942973e-05
105,8.78648685009864e-05
106,9.3354588268646e-05
107,0.000129392906303316
108,0.000104250168314834
109,0.00013950851509037
110,2.89546697365139e-05
111,2.80838834889607e-05
112,0.000101539103463999
113,1.15747139624034e-05
114,0.000185625574961712
115,0.000199897336371713
116,0.000142059230996416
117,0.000176926728185478
118,0.000199934887333164
119,3.78277377395264e-05
120,0.000188420700776959
121,0.000358916874106718
122,0.000407682819559163
123,0.000468538089601012
124,0.000249196643617111
125,0.000646031921656132
126,0.000510969950688889
127,0.00094597989523848
128,0.000957171755688435
129,0.0164603313743505
130,0.0202953325365502
131,0.0214079635520292
132,0.0213569133296385
133,0.0213240958712309
134,0.02050456432152
135,0.0208959195031007
136,0.0211491095915264
137,0.0221005610351348
138,0.0215155678233643
139,0.0189218101307667
140,0.0214650749996927
141,0.0207157744783864
142,0.0206505730911175
143,0.018644480665408
144,0.0213483672718375
145,0.0189396561624164
146,0.020835054075885
147,0.022209930562159
148,0.00834282480372295
149,0.0220801048203363
150,0.0138342786459269
151,0.000336129524772133
152,0.000351510456185089
153,0.000342170309210132
154,0.000367677445913372
155,0.000353593467006696
156,0.000295311858304892
157,1.23653420232017e-05
158,0.000178078975184626
159,1.83349829736556e-05
160,4.19803590734217e-06
161,1.36392531002727e-05
162,2.46664373237948e-05
163,3.75000448720186e-05
164,5.24153268051109e-05
165,6.97580224429117e-05
166,8.99659551993892e-05
167,0.000113599165294964
168,0.000141382613065844
169,0.000174267696549713
170,0.000213522357872975
171,9.65678487245825e-05
172,0.000157116465827833
173,0.000232695356498169
174,0.000151967624196558
175,0.00026507355315708
176,0.000450894048777073
177,0.000485440663691605
178,0.000822565262094344
179,0.0165263461377805
180,0.021302443376408
181,0.0210268788448698
182,0.0167317179339879
183,0.0189812139861729
184,0.0211469619374753
185,0.0202082040986653
186,0.0215878330436432
187,0.0220806897386083
188,0.0199969145159713
189,0.0214516126458726
190,0.0206429796886525
191,0.022182993011139
192,0.0212151828199509
193,0.0128118572742046
194,0.00141416187605969
195,0.015653520168101
196,0.0218809942674234
197,0.0203874449779242
198,0.0210659317786472
199,0.00922709406517086
200,0.0212067434751582
201,0.000401145066197373
202,0.000438781419004997
203,0.00036170450255657
204,0.000419418854320952
205,0.000342796234961362
206,0.000277292281533725
207,0.000240859257059967
208,0.000187287601679742
209,0.00010965020725795
210,8.20025308714278e-05
211,0.00321020273370287
212,0.000385261849387142
213,0.00085112499820994
214,0.00144845273636829
215,0.00213585614757861
216,0.00121151618081061
217,0.000706017646062485
218,0.000832044932543852
219,0.000231467728186274
220,3.6431244690327e-05
221,9.74148601509128e-05
222,0.000171208515050481
223,0.000261567282838548
224,0.000373600099710991
225,5.99107894121431e-05
226,0.00069028368366908
227,0.00010526851306647
228,0.000792992314115892
229,0.0160648477347465
230,0.0200952050833614
231,0.0207872376176752
232,0.0207312815358005
233,0.0165032351384884
234,0.0204450103549121
235,0.019915273183301
236,0.0217910048866941
237,0.0216267676470316
238,0.0217084357857367
239,0.0213642053589531
240,0.0181141582103699
241,0.0207661775938348
242,0.0221012450358415
243,0.0206185935445617
244,0.0221643654360442
245,0.0219825619073859
246,0.0221524237798327
247,0.0218824783699638
248,0.0216619717433417
249,0.0218567547997885
250,0.0187978270750833
251,0.000501189300556426
252,0.000468851000584358
253,0.00054195993513062
254,0.000469553910182441
255,0.000373681686067329
256,0.000362969041154848
257,0.000208521786563942
258,0.000225247634677572
259,0.000121747661933291
260,0.000182369628649148
261,7.78779855439282e-05
262,0.000310629655175809
263,0.000676424482143112
264,0.00136021159663802
265,0.00206377066054664
266,0.0014471578960249
267,0.000686144164816049
268,0.000800245186267645
269,0.000274868831056985
270,0.000556789889141207
271,0.00235541821783691
272,0.00082365061049039
273,6.60240706382709e-05
274,0.000213664998321761
275,0.000394006879647968
276,0.000235491252150943
277,0.000108820564255652
278,0.00105046981385293
279,0.0161206865605124
280,0.0209957246065375
281,0.0216093986151513
282,0.0200918491471853
283,0.0213304908941527
284,0.021765882722546
285,0.0210704613956878
286,0.0202475462790126
287,0.0218224850737911
288,0.0197148196465982
289,0.0187372951246196
290,0.0211244789864189
291,0.021918121527694
292,0.0212384211044423
293,0.0219135800594188
294,0.0215010929881281
295,0.0216871298404548
296,0.0207683543414596
297,0.00787004838996452
298,0.0166766044754887
299,0.0132983372426168
300,0.0209397558276407
301,0.00052757939476944
302,0.00052847303535497
303,0.000523827531714538
304,0.000670472965063063
305,0.000520054485714461
306,0.000437770963808148
307,0.000294812129702393
308,0.000240615059271754
309,0.000172953356604388
310,4.19056611677959e-05
311,0.000167096619634322
312,0.000375588773281699
313,0.000449761442248509
314,0.000911731966900753
315,0.00195736864265861
316,0.00144001220667622
317,0.000961597196523556
318,0.000804801228375673
319,0.000194865778140318
320,0.000498609962166441
321,0.00202764493469942
322,0.000988248540264358
323,0.00320610033582192
324,0.000293662630468816
325,0.000222387252538425
326,0.000504133420846209
327,0.000811108040871034
328,0.000754033987627523
329,0.0160709712366982
330,0.0190794586350496
331,0.0211474773109082
332,0.0179949055010464
333,0.0193519316952031
334,0.0214462810209071
335,0.0209925075321777
336,0.0187406220876483
337,0.0210846100590665
338,0.0199480024487073
339,0.0213942164365015
340,0.0214480389412444
341,0.021775793343874
342,0.0212307574232788
343,0.0213855339475693
344,0.0205488882409561
345,0.0213321491251683
346,0.0175318009027166
347,0.0216290319949479
348,0.0152686608587942
349,0.0191247166294701
350,0.0208991137068608
351,0.000315084603768057
352,0.000463401510457651
353,0.000539360162730596
354,0.000587681989562938
355,0.000680933822494012
356,0.00047311477798484
357,0.000432084037742975
358,0.000354859373667971
359,0.000247733114302484
360,0.000101607354724642
361,0.000237992872372139
362,0.000236565004219536
363,0.000449071791110534
364,0.00103823559918226
365,0.00170661357823043
366,0.00164716719893399
367,0.00103978888954082
368,0.000739105464334422
369,0.000240621136803121
370,0.000280560655072648
371,0.0016817545229868
372,0.00103260211241629
373,0.000964817558646303
374,0.000710532867294056
375,0.000356548281967406
376,0.000353484784385572
377,8.10769940713385e-05
378,0.00100445142310868
379,0.0162171630816186
380,0.00791731612299706
381,0.0206401050979146
382,0.0176008103539935
383,0.0194387022499587
384,0.0202133183826305
385,0.0194935920567598
386,0.0207316593089146
387,0.016907417257169
388,0.0207681607300358
389,0.0200646845394132
390,0.0213223328848855
391,0.0205661880266454
392,0.0087724475152875
393,0.0191034990573762
394,0.0212795753733808
395,0.0176587455473509
396,0.020786067698225
397,0.0158091060322256
398,0.0209981470638958
399,0.0203042012457786
400,0.0212445432823536
401,0.00023625922745385
402,0.000187555057998168
403,0.000173427616963373
404,0.000463430376623997
405,0.000618067591141802
406,0.000755796524544827
407,0.000671791017193613
408,0.000285562614659618
409,0.00031488726160056
410,0.000275091556427576
411,5.71806640063954e-05
412,0.000244513723890449
413,0.00037861152252372
414,0.000437977686130964
415,0.000948978584361271
416,0.00208754117781496
417,0.00124145537574449
418,0.000498598417493668
419,0.000602922028518194
420,0.000124839804821697
421,0.00115755844523768
422,0.0013076042431992
423,0.00207582474839541
424,0.000359328240199908
425,0.0017301323295511
426,0.00014077344339114
427,0.000637110934113672
428,0.000604029295063313
429,0.0163576617266621
430,0.0189696258807501
431,0.0195337461656795
432,0.0198373097585431
433,0.0188114499614827
434,0.0204984559715893
435,0.019426490184415
436,0.0185887613918254
437,0.0196775373887874
438,0.0189526081278935
439,0.0193586291345618
440,0.0200777910124614
441,0.0206048384314705
442,0.0192984012041855
443,0.0197274710507536
444,0.0193644486893731
445,0.0190215142603734
446,0.0185101254040667
447,0.0165475755159115
448,0.0172595672958913
449,0.0196693559645595
450,0.0204769100156561
451,0.00018572516720905
452,5.10359231622459e-05
453,0.00017009166980797
454,0.000161027751833132
455,0.000128716070050938
456,0.000128405029223622
457,0.000492745718074339
458,0.000719911311306554
459,0.000631601803610327
460,9.05498205923116e-05
461,0.000251218544316867
462,3.89003996659165e-06
463,6.27467809004578e-05
464,0.00033636328106379
465,5.23279116895203e-05
466,0.00144515085833063
467,0.00157312226723505
468,0.000948629490401753
469,0.000652766504475988
470,0.000151349081259688
471,0.000394815739590992
472,0.0015520112143248
473,0.00146050982737789
474,0.00137235675971681
475,0.00266084212980555
476,0.00156112470788461
477,0.000497439326954563
478,0.00090920573667308
479,0.0151817942070478
480,0.0178706812772695
481,0.0182751652375703
482,0.0160736103349191
483,0.0110159930340217
484,0.0162302052372674
485,0.0185190254523988
486,0.018885262408574
487,0.0179926746717864
488,0.0154082325550036
489,0.0195913976320021
490,0.0196811124201304
491,0.0195686638947699
492,0.0174849068869705
493,0.0188959419766697
494,0.01970110925512
495,0.0151338846747855
496,0.0172587544197214
497,0.0177094552253791
498,0.0118827816593559
499,0.0168727510046516
500,0.0184144258710788
501,0.0172817135932584
502,0.0190811758498184
503,0.0103700969665612
504,3.93042042283741e-05
505,1.28839675044288e-05
506,0.000153955658499516
507,0.000426254707137197
508,0.00049791600758553
509,0.000671937475879902
510,0.000944685141208268
511,0.000432485899970025
512,0.000152819245133662
513,0.000134401408063756
514,0.000290827021516504
515,0.000272893415104614
516,0.000805935359740051
517,0.0010104812427969
518,0.00135542220405149
519,0.000781966162499037
520,0.000529951577455723
521,0.000198669818369135
522,0.00109404138904168
523,6.17731356464812e-05
524,0.00143995419836118
525,0.00211279767392658
526,0.00471425849340901
527,0.000296455708397314
528,0.000338926603729916
529,0.00836098616361491
530,0.0144210550513124
531,0.0180401249551512
532,0.0173771747918572
533,0.0162067328700779
534,0.0181255597343473
535,0.0145547092054006
536,0.0176741647974072
537,0.0180884598676272
538,0.0182461211625444
539,0.0184666810096985
540,0.0148955098254895
541,0.0173500278462164
542,0.0159443763075622
543,0.0185144367633363
544,0.0177412385522793
545,0.0108660453779166
546,0.012891463563836
547,0.0184899254176862
548,0.0160692952400865
549,0.00114138812331177
550,0.0104874942130273
551,0.0146097679393998
552,0.00899936263302636
553,0.00871295153079124
554,0.0166660084459249
555,4.37354513674603e-05
556,0.000116835773181251
557,5.60442600522348e-05
558,0.000177627693927651
559,7.3064438465914e-05
560,0.000514665098403394
561,0.00052230967555153
562,0.000956927809663749
563,0.000656937626163201
564,0.000310932920576351
565,7.4224183686411e-05
566,0.000158941824706049
567,2.25720811699581e-05
568,0.00105094520132654
569,0.000465926366453706
570,0.000681186206256512
571,0.000395851939891195
572,0.000315960605983628
573,0.00124567058302053
574,6.41677641576299e-05
575,0.000973376083305166
576,0.0101266357932971
577,8.05188312457128e-05
578,0.000731236539423752
579,0.0145639792687224
580,0.0163284867200737
581,0.0153340346811337
582,0.0152918165984515
583,0.0149883895149783
584,0.016562785113587
585,0.0162046076323215
586,0.0167677692203743
587,0.014768921756291
588,0.0160708236261424
589,0.0100975496655309
590,0.0166771139877291
591,0.0159598118960247
592,0.0157268538389133
593,0.0144620465383234
594,0.0169011521965174
595,0.0126686607261846
596,0.0162390287905971
597,0.0166209973785527
598,0.0165465171453967
599,0.0155561244038047
600,0.0132880915512601
601,0.000422600565063824
602,0.000164805369156751
603,0.000188174850571432
604,0.000473667243181097
605,0.000435542825223401
606,0.0120371808532447
607,0.0136874774002036
608,0.000346372854213017
609,0.000451679528028492
610,0.000199286228755202
611,0.000211445747317907
612,0.000558123884621953
613,0.000669475307593981
614,0.00127634488314254
615,0.000461344791723439
616,0.00016441612157081
617,9.19811966291206e-05
618,0.000180263061966723
619,0.00142190394378727
620,0.00149208148014734
621,0.000639810009804842
622,0.000291701953118562
623,0.000434470477218118
624,0.000755285318113197
625,0.00146014306370246
626,0.00418367194949254
627,0.00569337940726267
628,0.000594335703896443
629,0.0138817840063054
630,0.0131637344379993
631,0.0137085164107913
632,0.0106291879022002
633,0.0141848703489007
634,0.0134847506298135
635,0.0126993969054467
636,0.0131862261271873
637,0.0146015206580241
638,0.0129701721126185
639,0.014271808048564
640,0.0142919752525543
641,0.0140464460728875
642,0.0144457642897891
643,0.0142875620067215
644,0.0144450841030697
645,0.0143330876292822
646,0.0115115515078728
647,0.0144925951098216
648,0.0131338513263728
649,0.00209329480285803
650,0.0143545427877427
651,0.00112668237752356
652,0.00172493122595085
653,0.00158511562693775
654,0.0016448314667179
655,0.00140844168858711
656,0.0011926763374559
657,0.000875020999898002
658,0.00128274150689833
659,0.00109702440485826
660,0.000437849774566512
661,0.000942734272666446
662,0.000839746593931601
663,0.000887022805968751
664,0.000206335503668331
665,0.000993173013869697
666,0.00091042992675705
667,0.0010662512795534
668,0.000224056469290357
669,0.000317035324199466
670,6.78224733130501e-06
671,0.000663836190510469
672,0.000756695515905292
673,0.00039429518163514
674,0.000311317940375755
675,0.000613285126542795
676,0.000874330212008889
677,0.00380259993627385
678,0.000404066128508518
679,0.0104686924185031
680,0.00504601252423487
681,0.0116164918785426
682,0.0114022017379507
683,0.0106032586172997
684,0.00946503301852264
685,0.0102732746288154
686,0.0121221242738319
687,0.00899783330932813
688,0.0121647689084092
689,0.0118395960618134
690,0.00905131999522624
691,0.0115341758159282
692,0.00920518993635788
693,0.00464752429908977
694,0.0118229303747981
695,0.011230178096497
696,0.0123278069215225
697,0.0121045270996767
698,0.0123633511315759
699,0.00923926820897591
700,0.0115971865499667
701,0.00395967205525949
702,0.00313798790633157
703,0.00390159492292863
704,0.00315849381996713
705,0.00368233791182426
706,0.00349271320802025
707,0.00184020158551768
708,0.00336261350608158
709,0.00145788994246043
710,0.00269377742825228
711,0.002741451686048
712,0.00243422208892508
713,0.00207123973631251
714,0.0013413409942018
715,0.00175982974592692
716,0.00126570611771282
717,0.00122086982322944
718,0.00123983507662118
719,0.00129419070385062
720,0.00096465246896571
721,0.00036057432570491
722,4.73084222871734e-05
723,0.000631750685488264
724,0.000362466470681611
725,0.00012378417892478
726,0.000690588185764618
727,0.00274232306747546
728,8.70191743027604e-05
729,0.00736160614594672
730,0.00798153933451484
731,0.00856946186224672
732,0.00901797507044333
733,0.0089462676488159
734,0.00911522344834337
735,0.00883696811723045
736,0.00845740430191189
737,0.00580446032941762
738,0.00892256160670257
739,0.00910688907485024
740,0.00894487969949687
741,0.00924345741875854
742,0.00451663847988115
743,0.00905027714199136
744,0.0091777240322557
745,0.00771010859646104
746,0.00919847332678181
747,0.00909156579611903
748,0.00881831465951599
749,0.00744735000038155
750,0.00504642716206405
751,0.0080028977955422
752,0.00779767485236516
753,0.0070419408146023
754,0.00738778659681216
755,0.0076094842836989
756,0.00756449217131028
757,0.00155998784596267
758,0.0067363896990944
759,0.00673782365639575
760,0.00559449772719844
761,0.0049173816906718
762,0.00513418233665774
763,0.00510727594466154
764,0.00488803521749581
765,0.00423245702632169
766,0.00349779378939363
767,0.00351567462782132
768,0.00276920002343672
769,0.00178351066364701
770,0.00226117762012201
771,0.00200345498371135
772,0.0017137472331159
773,0.000936360972606742
774,1.87054480456084e-05
775,0.000324791205639663
776,0.000130744540546957
777,0.000448505155268286
778,0.000998979292961444
779,0.00553553809940688
780,0.00561323793316504
781,0.00504543092148024
782,0.00481796786701061
783,0.00510190420884632
784,0.00546962690853015
785,0.00581696416605793
786,0.00535317811770231
787,0.00557834516109246
788,0.00567718374280268
789,0.00522923659398788
790,0.00595847837669261
791,0.00503518800553238
792,0.0053707149467801
793,0.00399345146736962
794,0.00600002675249733
795,0.00592739273122334
796,0.00598568973476965
797,0.00229828914002894
798,0.00544036021636174
799,0.00571391961701018
800,0.00605669823877797
801,0.00175289325378714
802,0.00228416467769854
803,0.00216831491775693
804,0.00217410612703617
805,0.00231139465733321
806,0.0022244069723687
807,0.0019653591815878
808,0.00207779351636539
809,0.00228857231965485
810,0.00222218676173469
811,0.0023475424981072
812,0.00229942282449791
813,0.00224323314446373
814,0.00173827754227673
815,0.00218993795146716
816,0.00224947854619906
817,0.00232404868760305
818,0.00231490311634097
819,0.00245647048184772
820,0.00246391408723667
821,0.0026398834424306
822,0.00256450305587741
823,0.00250287323705933
824,0.0027572135151086
825,0.00271263465480232
826,0.00114987968433944
827,8.18091492806872e-05
828,0.000108720701597065
829,0.00126401740647619
830,0.00196736454068525
831,0.00198578103073288
832,0.00186169153037152
833,0.00140993734400041
834,0.00179894058558318
835,0.00170339011469411
836,0.00215239154772862
837,0.00181520779980948
838,0.00212559400259948
839,0.00221800697180363
840,0.00200344790469398
841,0.00222354821824844
842,0.00185914234220519
843,0.00200857923912245
844,0.00199112360948739
845,0.00234406880083959
846,0.00231125984611147
847,0.00230125141051829
848,0.00126913308704069
849,0.0023441276572207
850,0.0021920280345018
851,0.0317992886466687
852,0.0317990960008476
853,0.0317975610454062
854,0.0317945244310735
855,0.0317900535869046
856,0.0317842518150222
857,0.0317772610837252
858,0.03176926611628
859,0.0317605001515966
860,0.0317512529340619
861,0.0317418817651458
862,0.0317328268599696
863,0.0317246328981695
864,0.0317179796973965
865,0.0317137266487687
866,0.0317129784843126
867,0.0317171851135929
868,0.0317282977808239
869,0.0317490221171668
870,0.0317832458930255
871,0.0318367999433935
872,0.0316735908013768
873,0.0315514640436681
874,0.0315006050670982
875,0.0315823651838334
876,0.0319466459445739
877,0.0320355941086437
878,0.03224499780465
879,0.0331714535694623
880,0.00802995630186043
881,0.0160907352012645
882,0.0323631778670515
883,0.0314154752178775
884,0.0313881314430495
885,0.0299242121816772
886,0.0307699083761088
887,0.0305204761900496
888,0.0312974865480382
889,0.0272887917211064
890,0.0304547931709238
891,0.0283562837842445
892,0.0330416712766017
893,0.0326561266018645
894,0.0322507998061715
895,0.0326070088042277
896,0.0325764205059275
897,0.0315014908717897
898,0.0272925162819013
899,0.0316748335694718
900,0.0314376851114986
901,0.0952299588836514
902,0.0952274351899882
903,0.0952073009347127
904,0.0951673286136881
905,0.0951081169082393
906,0.0950305801260441
907,0.0949359692869673
908,0.0948259030209359
909,0.0947024111212363
910,0.0945679949902122
911,0.0944257112522026
912,0.0942792878970867
913,0.0941332871210924
914,0.0939933367053796
915,0.0938664644019643
916,0.0937615912037981
917,0.0936902769616264
918,0.0936678804037394
919,0.0937154265316563
920,0.0938627376406543
921,0.0941539473808378
922,0.0946578151033605
923,0.0954885361751465
924,0.0942514471967942
925,0.0939816882883806
926,0.0957153628079457
927,0.0956990867348058
928,0.0929614410655795
929,0.0955711163831117
930,0.0955077944202793
931,0.0928022849225232
932,0.0942395350788249
933,0.088731699278339
934,0.094695190484601
935,0.0929989593775818
936,0.0885867090212169
937,0.0727467235739514
938,0.0932820038145789
939,0.0861304966663794
940,0.0888793857375171
941,0.0881979586943999
942,0.0839823035245507
943,0.0911828736869875
944,0.0902126343706576
945,0.0905825049723059
946,0.0930018949073599
947,0.0930842926232643
948,0.039573171027421
949,0.0816100104814917
950,0.0890424206293048
951,0.155913482797484
952,0.155904991029473
953,0.155837207755266
954,0.155702448919391
955,0.155502344959256
956,0.155239380339091
957,0.154916943849108
958,0.154539402388549
959,0.154112205086535
960,0.153642027947594
961,0.153136974086457
962,0.152606851969079
963,0.152063565483862
964,0.151521667836088
965,0.150999161022709
966,0.150518672910814
967,0.150109231746917
968,0.149809017278952
969,0.149669769849249
970,0.149764141814889
971,0.150198553630435
972,0.151137028593439
973,0.152848729897059
974,0.155812114402483
975,0.147974231455825
976,0.144896350601849
977,0.153730292230833
978,0.140252501776897
979,0.129654331042645
980,0.0181210622602102
981,0.121388530168118
982,0.140489259423926
983,0.10218365974482
984,0.1360847752841
985,0.122687048460427
986,0.142902526612547
987,0.144134019151248
988,0.126292190929559
989,0.127235096291912
990,0.141495572005139
991,0.14288993987463
992,0.138061210005256
993,0.132180176960431
994,0.144697656895326
995,0.135496980383003
996,0.122068179430357
997,0.142738738245012
998,0.126561860582715
999,0.107845649360845
1000,0.127739049883916
1001,0.208336703570758
1002,0.208330481558119
1003,0.208280908624496
1004,0.208182851717848
1005,0.208038515130778
1006,0.207851273351361
1007,0.207625758918737
1008,0.207367990715779
1009,0.207085554066888
1010,0.206787849519703
1011,0.206486435230163
1012,0.206195499976832
1013,0.205932522552689
1014,0.205719203025334
1015,0.205582799920359
1016,0.205558089097823
1017,0.205690302222476
1018,0.20603965941831
1019,0.206688594641726
1020,0.20775373140219
1021,0.202118338005927
1022,0.19724883019495
1023,0.193643859433776
1024,0.192160680958341
1025,0.194445465513735
1026,0.204176827917226
1027,0.199556503545089
1028,0.169449695416929
1029,0.145769489579349
1030,0.175739377786942
1031,0.164290744510757
1032,0.169942629361459
1033,0.145196571929995
1034,0.142527421951327
1035,0.0680575788549997
1036,0.175596588755931
1037,0.138683437463089
1038,0.169410053518783
1039,0.0892699339678757
1040,0.151238078586185
1041,0.168209895023391
1042,0.170195117181736
1043,0.17272334267346
1044,0.170863867810049
1045,0.167051130443311
1046,0.176934370069126
1047,0.1767755273017
1048,0.171283025101511
1049,0.176827991244547
1050,0.145451583060787
1051,0.228965112262697
1052,0.22895726677195
1053,0.228894788533248
1054,0.228771363490899
1055,0.228590092449175
1056,0.228355724471237
1057,0.228074783134388
1058,0.227755750748875
1059,0.227409326713544
1060,0.227048783995965
1061,0.226690459116657
1062,0.226354428132865
1063,0.226065447545302
1064,0.225854280946748
1065,0.225759600488094
1066,0.225830766795168
1067,0.226131989650684
1068,0.226748729368186
1069,0.227797870352826
1070,0.222939148034362
1071,0.218803347941515
1072,0.215814216929137
1073,0.214645138728969
1074,0.216456353456711
1075,0.223466401965039
1076,0.204756489468599
1077,0.212457986639997
1078,0.168691854718144
1079,0.080565667504654
1080,0.0934814483311333
1081,0.163216021796378
1082,0.137025231857213
1083,0.17105820655891
1084,0.143808988267687
1085,0.167763597534009
1086,0.16605559134763
1087,0.162388351276223
1088,0.165061931214829
1089,0.167940313813906
1090,0.159199824459301
1091,0.16642963352001
1092,0.165356035861063
1093,0.167788511154844
1094,0.168194626534176
1095,0.1595990828648
1096,0.16373459444926
1097,0.165606641730584
1098,0.161274389504619
1099,0.162077888629255
1100,0.164425380001862
1101,0.0625036583035938
1102,0.0624973849012048
1103,0.0624475449427537
1104,0.0623497274606102
1105,0.0622077079965409
1106,0.0620272805680581
1107,0.0618164262733524
1108,0.0615855592712278
1109,0.0613478717385398
1110,0.0611198099066068
1111,0.0609217286224158
1112,0.060778795009352
1113,0.0607222476329266
1114,0.060791174586286
1115,0.0610350671722199
1116,0.0615175631012784
1117,0.0623220672829685
1118,0.0599174066839889
1119,0.0579758614275097
1120,0.0567351607936574
1121,0.0565400234984953
1122,0.0579169474782883
1123,0.061722748762322
1124,0.0517967542570403
1125,0.0487902057174457
1126,0.0596796000909958
1127,0.0563964667530232
1128,0.039331065942356
1129,0.0186605173101055
1130,0.0317372327390597
1131,0.0329211303667316
1132,0.0302126967080885
1133,0.034343453972232
1134,0.0326318429874589
1135,0.0330769085358453
1136,0.0343870140384261
1137,0.0338900371816384
1138,0.0329527430554742
1139,0.00730360715847783
1140,0.0330212348231178
1141,0.0210994071893225
1142,0.0340825446019599
1143,0.0337930476180027
1144,0.0338435916913611
1145,0.0335349178132131
1146,0.0338821431484264
1147,0.034566570706567
1148,0.0321071196887431
1149,0.034676434684563
1150,0.034607383681216
1151,0.000389259709373313
1152,0.000345141010601679
1153,0.000401130997668808
1154,0.000342703076873896
1155,0.000255143450028861
1156,0.000273677280202556
1157,0.000125794662684697
1158,0.000196716734873092
1159,0.000217948935858026
1160,0.000234577713154493
1161,0.000409757106730524
1162,0.000247821234172996
1163,0.000224072666505926
1164,0.000372173479665783
1165,5.75124903159363e-05
1166,0.000371019465966071
1167,0.000125992766959904
1168,0.00041562324811828
1169,0.000377238612480291
1170,0.000398240113631765
1171,3.04981218679501e-05
1172,0.000325717729465325
1173,0.000414310290443254
1174,0.000229873392143531
1175,0.000242910338561941
1176,0.000354821692862828
1177,0.000282946943116258
1178,6.08620404642934e-05
1179,0.000101429667094699
1180,0.000459066953446552
1181,0.000578646523083037
1182,0.000633709311198771
1183,0.000664780752460459
1184,0.000684556786479718
1185,0.000698153918325062
1186,0.000328643330078648
1187,0.000715424122432751
1188,0.000421070450695282
1189,0.000467524035979494
1190,0.000729293987223656
1191,0.000515890038339961
1192,0.000427738869220207
1193,0.000420814567391403
1194,0.000462475472520651
1195,0.000528334188320656
1196,0.000600218108292694
1197,0.000664820864958671
1198,0.000712809641527201
1199,0.000738247616414611
1200,0.000741494259663966
1201,0.00336325472467003
1202,0.00392138886005178
1203,0.0024962275065441
1204,0.00342432018253191
1205,0.00401942010037715
1206,0.00382685956751949
1207,0.00330238172331399
1208,0.00334255224554347
1209,0.00342947365499313
1210,0.00292501896019637
1211,0.00307150175626525
1212,0.000301297423479948
1213,0.00253152957332503
1214,0.00199789387183991
1215,0.00268102894496636
1216,0.00321970710771424
1217,0.00269500033175163
1218,0.00268362821362977
1219,0.00192850613045437
1220,0.00245131839769641
1221,0.000129533788262695
1222,0.00153338853501417
1223,0.000253700968192661
1224,0.000517269242738649
1225,0.00269531397937683
1226,0.00695125130674334
1227,0.0172501482980056
1228,0.0457546893250829
1229,0.0465264373706393
1230,0.0204670646980105
1231,0.00949778114190458
1232,0.00386736096181828
1233,0.00050923120267754
1234,0.00169854205504905
1235,0.00324856105081039
1236,0.00299490853439904
1237,0.00406321500628179
1238,0.00593009608667572
1239,0.00539583859147638
1240,0.00530325556875124
1241,0.00549638934788319
1242,0.00586254596493494
1243,0.00631848688612498
1244,0.00680182579503455
1245,0.00726550509544388
1246,0.00767416941959833
1247,0.00800175298574926
1248,0.00822987482095489
1249,0.00834679670883696
1250,0.0083615446541252
1251,0.0152810581780205
1252,0.0152761142514794
1253,0.015237350528379
1254,0.015164051028429
1255,0.015064803200992
1256,0.0149528277459749
1257,0.0148464171734156
1258,0.0147695767388271
1259,0.014752925408121
1260,0.0148349430010301
1261,0.015063691673407
1262,0.0154992038249106
1263,0.0162168285332236
1264,0.0173119894412217
1265,0.0152210022342677
1266,0.0135877472399277
1267,0.0126416725343307
1268,0.0126900389851588
1269,0.0141571577257505
1270,0.0176507640601448
1271,0.0240800706979059
1272,0.0135771033516515
1273,0.00962294054732388
1274,0.0167721728699019
1275,0.0441980230974846
1276,0.0177327390966011
1277,0.0992747705890675
1278,0.181411222148714
1279,0.053514580972145
1280,0.010634840218192
1281,0.0993457785490079
1282,0.0697946764273574
1283,0.0626019357268821
1284,0.0670446207845146
1285,0.0579678893146435
1286,0.053232332362782
1287,0.0512798245291633
1288,0.0511359047329178
1289,0.0521574393600588
1290,0.0498625130800873
1291,0.0483194234711437
1292,0.0473144207368544
1293,0.0466898574760254
1294,0.0463279197224328
1295,0.0461400711133685
1296,0.0460600603899532
1297,0.0460392344329784
1298,0.0460434014070944
1299,0.0460507838837429
1300,0.0460519523179528
1301,0.0530260051063678
1302,0.0530260160927831
1303,0.0530270634412236
1304,0.0530343097197529
1305,0.0530582264910152
1306,0.0531149556643368
1307,0.0532268706845301
1308,0.0534233964773573
1309,0.0537421617532603
1310,0.0542305936795409
1311,0.0549481186705986
1312,0.0559692148523858
1313,0.0532015713615897
1314,0.0506526856754396
1315,0.0484972147359485
1316,0.0469588220585125
1317,0.0463300821233666
1318,0.047003665673869
1319,0.0495229395261961
1320,0.0546675477550893
1321,0.0636055363911283
1322,0.0781805561091602
1323,0.0726272326528386
1324,0.0817328238661962
1325,0.117409122018298
1326,0.104740622033784
1327,0.231466581386272
1328,0.0764674101669481
1329,0.378146488294433
1330,0.203696483249137
1331,0.170465439200637
1332,0.157626735120333
1333,0.170723275943223
1334,0.19895866231051
1335,0.181810641495834
1336,0.170738668858555
1337,0.163720978706936
1338,0.159470089966483
1339,0.157126350419941
1340,0.156093178652933
1341,0.155943406386895
1342,0.15636351040092
1343,0.15711909695152
1344,0.158032846272748
1345,0.158970053722502
1346,0.159828971476858
1347,0.160534291328111
1348,0.161032760070351
1349,0.161290307194146
1350,0.161322886344657
1351,0.10279810399723
1352,0.10276221492361
1353,0.102476494592987
1354,0.101912519908627
1355,0.101085421205484
1356,0.100018406344131
1357,0.0987434235497615
1358,0.0973021318629937
1359,0.0957472681049515
1360,0.094144543193569
1361,0.0925752653786252
1362,0.0911399864659038
1363,0.0899636210865546
1364,0.0892027366060905
1365,0.0890561205458593
1366,0.0897804304833161
1367,0.0917139636522301
1368,0.0953138444554456
1369,0.101216263741239
1370,0.11033814986544
1371,0.124057362989523
1372,0.144551373657798
1373,0.127748709111273
1374,0.129866705090554
1375,0.165922853837772
1376,0.268027259385359
1377,0.312019693063957
1378,0.164533739182089
1379,0.464961479657763
1380,0.383552433969152
1381,0.437293030094697
1382,0.379935667861768
1383,0.354982442684412
1384,0.348713759594284
1385,0.35365544590066
1386,0.338253709927633
1387,0.327811868303975
1388,0.320828341372074
1389,0.316288406907103
1390,0.313481735711165
1391,0.31189658235806
1392,0.311155770846337
1393,0.310976558102529
1394,0.311144710136766
1395,0.311497354409149
1396,0.311911439384607
1397,0.312295898755972
1398,0.312586353010226
1399,0.312741624793388
1400,0.31276149985262
1401,0.113902229331467
1402,0.113900748518607
1403,0.11389018371547
1404,0.11387593541073
1405,0.113871988725149
1406,0.113899895528519
1407,0.113989515840894
1408,0.114180100905833
1409,0.114521814909117
1410,0.1150778402066
1411,0.115927281486119
1412,0.116657097434072
1413,0.115914924215423
1414,0.115665106024018
1415,0.11612179989871
1416,0.117561942628429
1417,0.120351039714844
1418,0.124983455644101
1419,0.132147566139686
1420,0.136971678768924
1421,0.143488777960636
1422,0.15772969895465
1423,0.180052285498468
1424,0.187956406103646
1425,0.226780336163349
1426,0.289432471024871
1427,0.532098222691189
1428,0.360398876785476
1429,0.68068515056169
1430,0.580991309616702
1431,0.460265716624771
1432,0.407777622059809
1433,0.377167217823661
1434,0.36567147236233
1435,0.366339511744049
1436,0.374306841545131
1437,0.386657364851121
1438,0.401570479185539
1439,0.417778382883783
1440,0.430247109577163
1441,0.427688812046202
1442,0.426131288924937
1443,0.425271896279671
1444,0.424880909875272
1445,0.424783473687529
1446,0.424847385096885
1447,0.424974763830099
1448,0.425096398016483
1449,0.425168015164447
1450,0.425177468450672
1451,0.211332874420687
1452,0.211332504981065
1453,0.211330836504716
1454,0.21133440965025
1455,0.211357268650167
1456,0.21142105788826
1457,0.211555768066361
1458,0.211800825871276
1459,0.212206624307461
1460,0.212836638762567
1461,0.213770344372229
1462,0.215107257343678
1463,0.216972590029643
1464,0.21952527763787
1465,0.222969576646477
1466,0.22757218701002
1467,0.233688173022351
1468,0.229824061446699
1469,0.22843488271063
1470,0.230647545673417
1471,0.238127606608587
1472,0.253462404835547
1473,0.280916145808063
1474,0.328030168181421
1475,0.284396205003807
1476,0.33212360489351
1477,0.514194853155644
1478,0.489757168293193
1479,0.96611440595877
1480,0.687078525888946
1481,0.56153137224722
1482,0.517212655309724
1483,0.486118174620195
1484,0.474340766793081
1485,0.473375124345191
1486,0.479497934848212
1487,0.490169138214535
1488,0.503563364659263
1489,0.518404510987236
1490,0.533768546435768
1491,0.548966885394126
1492,0.563474782494516
1493,0.576885943715218
1494,0.588882976500341
1495,0.599217735564484
1496,0.607698048468009
1497,0.614178684465139
1498,0.618555242585911
1499,0.62076013157691
1500,0.621036515806686
1501,0.221368635476905
1502,0.221366150654964
1503,0.221347494727932
1504,0.221316746474404
1505,0.221287242183179
1506,0.22127952571276
1507,0.221322044703504
1508,0.221452167054212
1509,0.221717608041257
1510,0.222178402873642
1511,0.222909624857078
1512,0.222178192771653
1513,0.217216046933315
1514,0.212415574499292
1515,0.208000104699349
1516,0.204253571562974
1517,0.201570915450441
1518,0.200674574679407
1519,0.202159577750225
1520,0.205564841391132
1521,0.211843985392024
1522,0.225515523194557
1523,0.25058139296173
1524,0.294097262498899
1525,0.331014613941095
1526,0.406543475923979
1527,0.574302260710727
1528,0.523382499628393
1529,0.984590499795565
1530,0.795404698207772
1531,0.709943810409553
1532,0.67461379999657
1533,0.652151444432995
1534,0.641786034627282
1535,0.641388234790273
1536,0.647891277939
1537,0.658702154730978
1538,0.67207860143743
1539,0.676130730106368
1540,0.668642706806803
1541,0.662971733020108
1542,0.65868826362752
1543,0.655470613479074
1544,0.653075587528484
1545,0.651318849338679
1546,0.650061592744441
1547,0.649201425842905
1548,0.648666170013207
1549,0.648409762584798
1550,0.648378231987886
1551,0.29450734937874
1552,0.29442050091556
1553,0.293727328634858
1554,0.292349634446649
1555,0.290304889153637
1556,0.287619738687596
1557,0.284330574462944
1558,0.280484370794544
1559,0.276139868132083
1560,0.271369219468746
1561,0.266260274028722
1562,0.260919758239321
1563,0.25547774787348
1564,0.250094039372181
1565,0.2449673807632
1566,0.240524894650208
1567,0.237084532809229
1568,0.235061350690788
1569,0.235097094913771
1570,0.238101067805815
1571,0.24541667520541
1572,0.2591296018998
1573,0.279744049446523
1574,0.315323285942527
1575,0.355537107134838
1576,0.446862281010151
1577,0.70266715039153
1578,0.580087022696324
1579,1.04980905128068
1580,0.871146482590778
1581,0.831657443522781
1582,0.867048452508398
1583,0.854577643137626
1584,0.828446294396155
1585,0.800721052395343
1586,0.780632123972589
1587,0.765881914024963
1588,0.754963065381103
1589,0.746848408875665
1590,0.740815407057098
1591,0.736342352372023
1592,0.733044617887047
1593,0.730634205865207
1594,0.728893363773486
1595,0.727656989868288
1596,0.726800711183456
1597,0.72623274253166
1598,0.725888356000438
1599,0.725726230353166
1600,0.725706431558776
1601,0.297925719687177
1602,0.29795163485281
1603,0.298159613215642
1604,0.298579103932411
1605,0.299217320387841
1606,0.30008545736121
1607,0.301199173451161
1608,0.30257929341086
1609,0.304252790897274
1610,0.306254141818209
1611,0.308627182050441
1612,0.311427669329954
1613,0.314726851898576
1614,0.31861651089419
1615,0.323216213859065
1616,0.328683975259188
1617,0.335232324114259
1618,0.331035663174907
1619,0.32846683662179
1620,0.32829305634135
1621,0.33164157536018
1622,0.34025474917631
1623,0.356994791304298
1624,0.386926086846238
1625,0.439863629885448
1626,0.414740166175343
1627,0.529853685860844
1628,0.590726734539603
1629,1.15586191432066
1630,0.90553117701009
1631,0.817356183298162
1632,0.793298770439107
1633,0.766673505187124
1634,0.754965461247608
1635,0.75253121776943
1636,0.755503400034957
1637,0.761849709405664
1638,0.770231305068993
1639,0.779725041331436
1640,0.789669832277727
1641,0.799577455037083
1642,0.809078582418041
1643,0.817888972903138
1644,0.825787666683105
1645,0.832602594600167
1646,0.838200918923713
1647,0.842482494677605
1648,0.845375461984263
1649,0.846833355641405
1650,0.847016123264943
1651,0.327412019667534
1652,0.327362548511856
1653,0.326967728041358
1654,0.326183167844437
1655,0.325019130170333
1656,0.323491268855181
1657,0.321620966913435
1658,0.319435831778973
1659,0.316970394312368
1660,0.314267080250647
1661,0.311377555825479
1662,0.308364599300878
1663,0.305304727937269
1664,0.302291934123603
1665,0.29944308853117
1666,0.296905913842369
1667,0.294871038329312
1668,0.293590741100351
1669,0.293409097220755
1670,0.294812423385765
1671,0.296280415257191
1672,0.29829947120429
1673,0.30606296255403
1674,0.323231819954382
1675,0.34404899928363
1676,0.391019465914767
1677,0.430394613593371
1678,0.570760107049897
1679,0.835654425213965
1680,0.746962696220943
1681,0.693481329702028
1682,0.656513069539301
1683,0.641260758196178
1684,0.639381078502934
1685,0.644322039204939
1686,0.653086127903017
1687,0.664058453687061
1688,0.676184517258461
1689,0.686799326720789
1690,0.684096826244615
1691,0.682178264017483
1692,0.680835787375667
1693,0.679914633729936
1694,0.679298273847884
1695,0.678898621580478
1696,0.67864946406251
1697,0.678502010765451
1698,0.678421888739261
1699,0.678387168769445
1700,0.678383076443884
1701,0.321163122911823
1702,0.321144858201116
1703,0.320999274748534
1704,0.32071097109108
1705,0.320285742098584
1706,0.31973245661698
1707,0.319063285709156
1708,0.318294036508205
1709,0.317444621870819
1710,0.316539710751823
1711,0.315609625836962
1712,0.31469158763001
1713,0.313831454946714
1714,0.31308619280289
1715,0.312527431713498
1716,0.312246707605532
1717,0.312363365833505
1718,0.313036830121438
1719,0.314486300815583
1720,0.317023674053396
1721,0.321111263996668
1722,0.327469113487583
1723,0.337289502991273
1724,0.352707081467862
1725,0.344373817209097
1726,0.362569702760701
1727,0.44517539532109
1728,0.641353455245731
1729,0.597495207452867
1730,0.67749073802489
1731,0.621109244974689
1732,0.603074257661975
1733,0.602938538185222
1734,0.612032176725691
1735,0.603779429386169
1736,0.598396465324118
1737,0.594919297888155
1738,0.592741022281699
1739,0.591459881303489
1740,0.590798933731938
1741,0.59056095454768
1742,0.590601834286973
1743,0.590814236468975
1744,0.591117214991532
1745,0.591449438803983
1746,0.591764682526939
1747,0.592028792335787
1748,0.592217649207507
1749,0.592315836872279
1750,0.592328284738805
1751,0.295380341644556
1752,0.295369892762435
1753,0.295286589261836
1754,0.295121523241868
1755,0.294877812572282
1756,0.294560226771931
1757,0.294175306884284
1758,0.293731540832102
1759,0.293239610115753
1760,0.292712731444327
1761,0.292167128235059
1762,0.291622684030412
1763,0.291103856483014
1764,0.29064097299046
1765,0.290272098705385
1766,0.290045785456285
1767,0.290025216350332
1768,0.290294635915788
1769,0.290969668676557
1770,0.292214555687301
1771,0.294272370959086
1772,0.297521209864853
1773,0.302586649801476
1774,0.291585328626367
1775,0.286832209995169
1776,0.294938234739955
1777,0.335396945178836
1778,0.421098009498078
1779,0.494168652331062
1780,0.407738505070697
1781,0.425705803156088
1782,0.407461737092793
1783,0.398061642905375
1784,0.393216197226304
1785,0.390961409225366
1786,0.390270086325872
1787,0.390550247414541
1788,0.391434508073603
1789,0.3926811867204
1790,0.39412371001082
1791,0.395642916077636
1792,0.397151043940495
1793,0.398582058685328
1794,0.399885590351019
1795,0.401023026021127
1796,0.401964935971339
1797,0.402689357516662
1798,0.403180651836169
1799,0.403428760979761
1800,0.403459889030387
1801,0.234595227327016
1802,0.234590977138516
1803,0.234557090489005
1804,0.234489932685718
1805,0.23439074897249
1806,0.234261444018288
1807,0.234104629506516
1808,0.233923693758976
1809,0.233722899696953
1810,0.233507520524425
1811,0.233284027021415
1812,0.233060347145776
1813,0.232846229231701
1814,0.232653756952743
1815,0.232498091945775
1816,0.23239856691986
1817,0.232380334234024
1818,0.232476924504883
1819,0.232734354301122
1820,0.233217991909133
1821,0.234024603335332
1822,0.230677540976039
1823,0.228044456815838
1824,0.226634662580763
1825,0.227448218998387
1826,0.232803601646182
1827,0.232422656653792
1828,0.237107422760619
1829,0.239562244660704
1830,0.221236540221543
1831,0.217270581091782
1832,0.212228239493807
1833,0.210689001797163
1834,0.210821595256563
1835,0.21183687259765
1836,0.213334897467412
1837,0.212716233461261
1838,0.212337633176525
1839,0.212121676655942
1840,0.212016318892405
1841,0.211985224608477
1842,0.212002262459557
1843,0.212048215730827
1844,0.21210873980682
1845,0.212173054153648
1846,0.212233085188283
1847,0.212282896873167
1848,0.212318312377357
1849,0.212336668586822
1850,0.212338993180161
1851,0.109219724437663
1852,0.109218894812423
1853,0.109212276139173
1854,0.109199136979767
1855,0.109179675822761
1856,0.109154195865989
1857,0.109123112094919
1858,0.109086961658896
1859,0.109046418505934
1860,0.109002313708047
1861,0.108955663600277
1862,0.108907708906645
1863,0.108859969662061
1864,0.10881432335503
1865,0.108773118036377
1866,0.108739339476677
1867,0.108716864365893
1868,0.10871085520413
1869,0.108728397809857
1870,0.108779573823868
1871,0.108879357111288
1872,0.108184423024563
1873,0.107592876021925
1874,0.107183285933001
1875,0.107111786356135
1876,0.107749151891262
1877,0.106624922381229
1878,0.10138381034718
1879,0.0514012580445407
1880,0.0501683445617402
1881,0.0499358913438144
1882,0.0493356759541643
1883,0.0492040503318543
1884,0.049282912355832
1885,0.0494678441697633
1886,0.0497079246981826
1887,0.0496411795704083
1888,0.0496034299682797
1889,0.0495849402260467
1890,0.0495792431571973
1891,0.0495818645354063
1892,0.049589608726804
1893,0.0496001378109775
1894,0.0496117132418588
1895,0.0496230320154304
1896,0.0496331201824538
1897,0.0496412625913955
1898,0.0496469564610926
1899,0.0496498813907635
1900,0.0496502506231948
1901,0.00149036998966068
1902,0.00148893543723361
1903,0.00147750744818964
1904,0.00145491113410578
1905,0.00142167248423419
1906,0.00137859768819481
1907,0.00132679540622859
1908,0.00126770938771157
1909,0.00120316444441389
1910,0.00113543026904489
1911,0.00106730977759277
1912,0.00100226199735323
1913,0.000944574744821024
1914,0.000899610754211974
1915,0.000874164865756107
1916,0.000876993746148289
1917,0.00091962191950397
1918,0.00101760597503462
1919,0.00119258978505954
1920,0.00147579176882751
1921,0.0012119368398622
1922,0.00116401194899573
1923,0.00146199356577092
1924,0.000915742705984711
1925,0.00144008132145501
1926,0.00141699615718593
1927,0.00136736997302656
1928,0.00118485146391478
1929,0.00543539767732959
1930,0.0161874370013031
1931,0.0163228188768336
1932,0.0163441423000741
1933,0.0164591722452734
1934,0.0139162607382382
1935,0.0134282921962949
1936,0.0147744433589949
1937,0.0123541832086644
1938,0.0151853346624193
1939,0.0162281449878279
1940,0.0162994648457087
1941,0.00907574991015991
1942,0.0162888998093216
1943,0.0154240698884003
1944,0.0141060676919373
1945,0.0141741057816596
1946,0.0133977512567611
1947,0.016218747850921
1948,0.0115257204563832
1949,0.0115370198873919
1950,0.0126985051309632
1951,0.000570140012547071
1952,0.000574175372236141
1953,0.000606561211315082
1954,0.000671886719430859
1955,0.000771282508139848
1956,0.000906503656326052
1957,0.00108000592063462
1958,0.00129505676276942
1959,0.00113739942365676
1960,0.000976338397030929
1961,0.000820793442438017
1962,0.000681793033404432
1963,0.000573032781082006
1964,0.000511669273361548
1965,0.000519468748032992
1966,0.000624505058109293
1967,0.000863733809282508
1968,0.00128701257012409
1969,0.00063759987403067
1970,0.000301260403540837
1971,0.000433329865519028
1972,0.00127582944447724
1973,0.000361245658350384
1974,0.00126317550711796
1975,0.00125202215184217
1976,0.00123341118908726
1977,0.00119623479734088
1978,0.00107360743122342
1979,0.0160749505396165
1980,0.0151753004051809
1981,0.0180183165860051
1982,0.0182262007223741
1983,0.016281426856704
1984,0.0140339361980146
1985,0.0179745686898585
1986,0.0176214826380452
1987,0.0135265567138312
1988,0.0180591928805605
1989,0.0177627803368274
1990,0.0177425998424141
1991,0.0179304600106285
1992,0.017235354027374
1993,0.0182417298424191
1994,0.017954304025519
1995,0.0176921282769342
1996,0.0151530004605469
1997,0.01784021930969
1998,0.0180739157204641
1999,0.0174273817475878
2000,0.0181666934827263
2001,0.00122242133239148
2002,0.00122036186785124
2003,0.00120412835570427
2004,0.00117296108136777
2005,0.0011294985777468
2006,0.00107779934572605
2007,0.00102347181243445
2008,0.000973864045764827
2009,0.00093833004817867
2010,0.000928597693073741
2011,0.000959275485126199
2012,0.00104855365681544
2013,0.00121918367905316
2014,0.000992568825813223
2015,0.000880570457093555
2016,0.000933047166721934
2017,0.0012153307045466
2018,0.000428426219659883
2019,3.08949553105009e-05
2020,0.000202260554690525
2021,0.00120722698959952
2022,0.00026453522548664
2023,0.0011992446232103
2024,0.00119308755816228
2025,0.0011842995845015
2026,0.00117085280503737
2027,0.00114752711709798
2028,0.00106810819169922
2029,0.012786301391646
2030,0.0172387004641017
2031,0.0191943589612773
2032,0.0194715102967855
2033,0.0184896222072339
2034,0.0193133697614982
2035,0.0137639645693675
2036,0.0191934001081329
2037,0.00447850871205446
2038,0.0188214875535593
2039,0.0183764402575726
2040,0.0182746076952753
2041,0.0190576541793455
2042,0.0142796803319456
2043,0.0190364339004461
2044,0.0188610463392109
2045,0.019260743286214
2046,0.0195443713033576
2047,0.0192854394932809
2048,0.0187548111466427
2049,0.0194767263213365
2050,0.0193781479782587
2051,0.00113611835670646
2052,0.00113249936497617
2053,0.00110389853628057
2054,0.00104858076519143
2055,0.000970369126562787
2056,0.000875140880106429
2057,0.000771011493609919
2058,0.0006686031522527
2059,0.000581421405602356
2060,0.000526375157649639
2061,0.000524492119478026
2062,0.000601907414482739
2063,0.000791242731418507
2064,0.00113355676238136
2065,0.000702926473294951
2066,0.000491245089476067
2067,0.000592178323101322
2068,0.00113079399855032
2069,0.000214183825704595
2070,8.93381325717257e-05
2071,0.00112714318530216
2072,0.00112542060738008
2073,0.00112334861777619
2074,0.0011208793867219
2075,0.0011180616071389
2076,0.00111532498103983
2077,0.00111377466090445
2078,0.00107554978854196
2079,0.015867036578312
2080,0.0201686442655067
2081,0.0124142596137187
2082,0.020045032514151
2083,0.0195404409994637
2084,0.0203490605572618
2085,0.0187246176795135
2086,0.0190473281747217
2087,0.0198236432534742
2088,0.0198612098614994
2089,0.0199482103684652
2090,0.0204322861273454
2091,0.0188299822586124
2092,0.0191935651834356
2093,0.0205594200068511
2094,0.0199734811809904
2095,0.0199031113730257
2096,0.0201275192577981
2097,0.0204504035933404
2098,0.0200536455669535
2099,0.0198184616621333
2100,0.00563471378129776
2101,0.0010190750095056
2102,0.00101669719841269
2103,0.000998107669287762
2104,0.000963252120982361
2105,0.000916847839604884
2106,0.000866151940401849
2107,0.000821194933626757
2108,0.000795121214357764
2109,0.000804666151461575
2110,0.000870813896415967
2111,0.00101970114187644
2112,0.00079040417335996
2113,0.000676054682513083
2114,0.000730200849549334
2115,0.00102066212907204
2116,0.000581088519354012
2117,0.000528849967972533
2118,0.00102216275852918
2119,0.000515214398928876
2120,0.00102402978552973
2121,0.00102547642829265
2122,0.00102751268384971
2123,0.00103050384594638
2124,0.00103514158017681
2125,0.00104284165414903
2126,0.0010567134354087
2127,0.00108285040546718
2128,0.00108234279632491
2129,0.0161745769010881
2130,0.0195373346336307
2131,0.0190448118190147
2132,0.0208466511424348
2133,0.0209004008825495
2134,0.0193643602604823
2135,0.0153015303588724
2136,0.0210805817040018
2137,0.0170338911099002
2138,0.0210802885446277
2139,0.0135139177610135
2140,0.0197088629239133
2141,0.0210308620307877
2142,0.0191152735020559
2143,0.0204352008405309
2144,0.0177785302430813
2145,0.0212320430315884
2146,0.0211818987330616
2147,0.0211692756401938
2148,0.0207795483953497
2149,0.00960017728278828
2150,0.0162107173516688
2151,0.000872820697660259
2152,0.000871610468768935
2153,0.000862430543637771
2154,0.000846764511488018
2155,0.000830082893022777
2156,0.000820805145636427
2157,0.000830574965529962
2158,0.000874661362324503
2159,0.000655714049200284
2160,0.000473618804269549
2161,0.000360348064917915
2162,0.000355529622636297
2163,0.000508473741632542
2164,0.000881032505242629
2165,0.000706738165579424
2166,0.000885049248216419
2167,0.000572542386750641
2168,0.000890837366663177
2169,0.000300121926622765
2170,0.000899569421557445
2171,0.000905725131410406
2172,0.000913744705997033
2173,0.000924526954332094
2174,0.000939618600440895
2175,0.000961850416862475
2176,0.000996649908513447
2177,0.00105297855873587
2178,0.00108565854600151
2179,0.015024538306724
2180,0.0205199528711635
2181,0.0211699627565558
2182,0.0212152078340218
2183,0.0213206670814188
2184,0.020754421490043
2185,0.0202351176468909
2186,0.0174995759284187
2187,0.0172103507448114
2188,0.0201897925125252
2189,0.0216964158999282
2190,0.0213609050765093
2191,0.0205592697037567
2192,0.0207872293704376
2193,0.0165146396392224
2194,0.0215999294461469
2195,0.0210856909224617
2196,0.0214460725154666
2197,0.0192832303765229
2198,0.0212772483945187
2199,0.0216964159001058
2200,0.0215993001087966
2201,2.38438998607648e-05
2202,2.46346477421611e-05
2203,3.15111461137718e-05
2204,4.82192999822217e-05
2205,8.07625365339959e-05
2206,0.000113779701344185
2207,0.000112325216562681
2208,0.000147070517325432
2209,0.000239936661159845
2210,0.000418418462416525
2211,0.000716770150498647
2212,0.000415797871147205
2213,0.000267349821983842
2214,0.000342124613963435
2215,0.000729507906807925
2216,0.000125985012893182
2217,3.17628162651573e-05
2218,3.9220947893881e-05
2219,8.28845187648142e-05
2220,6.19991848118673e-05
2221,6.93865347773936e-05
2222,7.8789436958715e-05
2223,9.11474979758964e-05
2224,0.000841680208939266
2225,0.000880991449834667
2226,0.000938709160823947
2227,0.00040302210239318
2228,0.000248601755394873
2229,0.0153260420029362
2230,0.0209049039681357
2231,0.021300258749779
2232,0.0216321341551229
2233,0.0215295857195379
2234,0.0217002769008481
2235,0.0197380730184236
2236,0.0217881942811218
2237,0.0219185407455456
2238,0.0194791536016155
2239,0.02086146762068
2240,0.0182945699712995
2241,0.0214202911368488
2242,0.021518962073614
2243,0.0218280973876368
2244,0.0212191882967225
2245,0.0208169249128254
2246,0.0217812825753825
2247,0.0216293653372048
2248,0.0163302643005849
2249,0.0219309443453746
2250,0.0117423450576233
2251,0.000538023127990783
2252,0.000533977642923844
2253,0.000502242008408871
2254,0.000442141849758215
2255,0.000360519302347484
2256,0.000267895132177287
2257,0.000178800526427381
2258,0.000112260354706351
2259,9.24695371260498e-05
2260,0.000149724293466491
2261,0.000187179546330185
2262,0.000275230822023076
2263,0.000562809374894613
2264,0.000277799211463758
2265,3.76229490104407e-05
2266,2.4140163924713e-05
2267,0.000591880012265733
2268,0.000602769408835968
2269,0.000615858166533201
2270,0.000631775915662658
2271,0.000651417344558425
2272,0.000676091614765895
2273,0.00070777898651464
2274,0.000111073272162088
2275,0.00042100158595737
2276,0.00028257800689957
2277,0.000999362000881021
2278,0.00020983971498012
2279,0.0130333417097201
2280,0.0208138597396346
2281,0.0160423692713731
2282,0.0200355489820012
2283,0.0217838102482446
2284,0.0210165549090853
2285,0.0189465059808036
2286,0.0219303824840047
2287,0.0215044081932341
2288,0.0211298037246728
2289,0.0197448455449454
2290,0.0201261381607445
2291,0.0211578974305624
2292,0.0214375531310331
2293,0.0203806803710656
2294,0.0209325119850838
2295,0.0202708169796004
2296,0.0216484646904505
2297,0.0219457973644097
2298,0.0219605676139167
2299,0.0149884720826421
2300,0.0207429087925171
2301,0.000192925236303765
2302,0.000192091145581941
2303,0.000186059079444689
2304,0.000162876706191639
2305,0.00012764854682068
2306,9.7432305091516e-05
2307,8.72651343275521e-05
2308,0.000116851937722373
2309,0.000211278627968881
2310,0.000401993652568322
2311,0.000193291671706675
2312,0.000117545694843457
2313,0.000172457859015651
2314,0.000427310596638364
2315,0.000103170734915281
2316,0.000147441197380971
2317,0.000158691450019788
2318,0.00017466406026756
2319,0.00049309437799927
2320,0.00032963173793199
2321,0.000155479010919279
2322,0.000190024353365459
2323,0.000235580702202753
2324,0.000239138340342393
2325,0.000744360578705638
2326,0.000438681552763498
2327,0.000676240541718443
2328,0.000503488183650092
2329,0.0159160085356795
2330,0.0218639648955783
2331,0.021590590354359
2332,0.0211983592604117
2333,0.0211358748621535
2334,0.0218840949986614
2335,0.0219111201937885
2336,0.0218027828405738
2337,0.0215139902939008
2338,0.0205779511301749
2339,0.0183354033850378
2340,0.0212193020756004
2341,0.0154103468887037
2342,0.0197943203719824
2343,0.0135912898504849
2344,0.0201276611951613
2345,0.0200364832761757
2346,0.021810380319021
2347,0.0221961821180372
2348,0.0215112782608564
2349,0.021788364655599
2350,0.0205565857763439
2351,0.000267023942106093
2352,0.000266873326717487
2353,0.000266325617868546
2354,0.000268757705439882
2355,0.000212233036725351
2356,0.000154307567287404
2357,0.000110627272986719
2358,0.000101685934968287
2359,0.000134991439974641
2360,0.00010943285834486
2361,8.10858302866535e-05
2362,0.000111536628926601
2363,0.000148901196894258
2364,0.000182286191224179
2365,0.000331592654273294
2366,0.000184270357616256
2367,0.000169119040975829
2368,0.000188362003603615
2369,0.000148987813441082
2370,0.000427519328432879
2371,0.000124084594887108
2372,0.000165846326291685
2373,0.000219893250115177
2374,0.000614671379253195
2375,0.000575392712431011
2376,0.000813568004405241
2377,0.000704732980709721
2378,0.000839831346633346
2379,0.0155846895497458
2380,0.0211037880444831
2381,0.0200975095234384
2382,0.0204735454496721
2383,0.018571973476412
2384,0.0211611625154937
2385,0.021938996243783
2386,0.0207459015866753
2387,0.0182200450162391
2388,0.0211398701345153
2389,0.0118506432202636
2390,0.0130444633381259
2391,0.0217161376382826
2392,0.0183614158626142
2393,0.0216085173037683
2394,0.0169160742728636
2395,0.022085802158756
2396,0.0210337832629293
2397,0.0213488447165275
2398,0.0205412354968253
2399,0.0207957410402955
2400,0.0216246490610601
2401,0.000164247726392119
2402,0.000164426806573914
2403,0.000166524653300471
2404,0.000155425496361161
2405,0.000136438309452203
2406,0.000111777574524297
2407,8.22160531601668e-05
2408,9.07447792179994e-05
2409,0.000100630797192025
2410,5.23850369820167e-05
2411,5.38868849666585e-05
2412,0.00019648719567833
2413,6.5710108881234e-05
2414,0.000147749555603482
2415,0.000236826060186601
2416,0.000289632305786824
2417,0.000261172087840933
2418,0.000281776449959636
2419,6.41427044243414e-05
2420,0.000285438709827446
2421,0.000194025566297995
2422,0.000239139701115221
2423,0.000296680103412328
2424,0.000417530370421915
2425,0.000573982840561982
2426,0.000646908543615154
2427,0.000785900201931256
2428,0.00104791344745081
2429,0.015865820501574
2430,0.0175569295524571
2431,0.0218437940004552
2432,0.0204957238348484
2433,0.0208358696744355
2434,0.00816982985766757
2435,0.0215484882830808
2436,0.0219257219455322
2437,0.02171887169537
2438,0.0193746277597242
2439,0.0138941751048272
2440,0.0187222928024333
2441,0.0173540075166407
2442,0.0214666363949867
2443,0.0170268874075994
2444,0.0220220958742274
2445,0.0212489697305678
2446,0.0197898465835529
2447,0.019254774793886
2448,0.02222259322388
2449,0.0213804874831744
2450,0.0203654233793813
2451,0.000155542100422679
2452,0.000155761796206022
2453,0.000158185552791679
2454,0.000145430566984572
2455,0.000127442546723699
2456,0.000110638580631317
2457,8.28164108952478e-05
2458,8.82062095204361e-05
2459,0.000100444765596563
2460,4.93984401792602e-05
2461,5.45777282905391e-05
2462,0.000211183796302805
2463,5.94148448804788e-05
2464,0.000147506835592282
2465,0.000229074348647273
2466,0.000270815789949808
2467,0.000276684806872041
2468,0.000297440661334747
2469,5.75504846977992e-05
2470,0.000271731501005235
2471,0.000206688535005384
2472,0.000252198904556522
2473,0.000310128100265317
2474,0.000396827229080188
2475,0.000577555555933529
2476,0.000629741190190103
2477,0.00079904013280796
2478,0.0010757439588911
2479,0.0159648430337462
2480,0.0206489965860435
2481,0.0196254625572738
2482,0.0218956368520526
2483,0.0217967146496267
2484,0.0207932359105243
2485,0.0204643632847628
2486,0.0216971056832733
2487,0.0202815838369261
2488,0.0183218279779567
2489,0.0221096806483807
2490,0.0191677492706326
2491,0.0208755439783879
2492,0.0212967866674632
2493,0.0166558174843026
2494,0.0207402343975716
2495,0.021630304794904
2496,0.0185885574876572
2497,0.0190833745041665
2498,0.0208102799761285
2499,0.0213634485053689
2500,0.0207726257532563


==> Img_Tex/DataCSV/Example_3_GAP_ETA.csv <==
x1,y1
1,0.000195004956851213
2,0.000192164344478387
3,0.000170125286684966
4,0.000129727967496594
5,7.84426367511807e-05
6,2.77628180100597e-05
7,0.00020475754343903
8,0.000141219835928852
9,4.50512154860681e-05
10,0.000207504000984288
11,5.39068703971536e-05
12,4.299671870442e-05
13,0.000243934681285209
14,7.76999474265124e-05
15,0.00025573077941741
16,0.000282523789623862
17,0.000195254817459253
18,0.000320662937015559
19,0.000240230687720536
20,0.000374732165177775
21,0.000216284718634717
22,0.000263241616511073
23,0.000510150335547177
24,0.000580922933070456
25,0.00038922321833217
26,0.000766513084659298
27,0.000529685483014501
28,0.00107574387963311
29,0.0164501012566834
30,0.0220372619977367
31,0.0207307327323998
32,0.0225472728206573
33,0.0211060334427215
34,0.0228196083382094
35,0.0251317975395006
36,0.0258469236062442
37,0.0246553020220539
38,0.0265236294323047
39,0.0267588575967613
40,0.0262094470785699
41,0.0246846392483233
42,0.0252979160020601
43,0.0261712614075088
44,0.0259338115609476
45,0.00709123988708882
46,0.0227374756579453
47,0.0253219225519538
48,0.0262734031071972
49,0.025693985410637
50,0.0259797665584678
51,0.000182753930033404
52,0.000179954027465054
53,0.000158239496400129
54,0.000118497241287418
55,6.82079599698861e-05
56,1.88794329829099e-05
57,0.000170632795851051
58,0.000116705213537478
59,5.84802874361637e-05
60,0.000188419143371578
61,4.14417013532573e-05
62,3.4841497651389e-05
63,0.000224787646300845
64,6.60449015462259e-05
65,0.000237462184910256
66,0.000264109920890151
67,0.000181402027834296
68,0.000302899920119649
69,0.000226927737188267
70,0.000357829701094661
71,0.000193671224401531
72,0.000241390369342494
73,0.000485229667731046
74,0.000544670512036085
75,0.000359059383455161
76,0.00073605588775042
77,0.000538196480845942
78,0.00104708256595853
79,0.0116667976064887
80,0.0221184160488236
81,0.0211504817164906
82,0.0210111356705704
83,0.0233265584883536
84,0.0243560754084696
85,0.0247343638783386
86,0.0238360112896485
87,0.0253344704635156
88,0.0169112906804254
89,0.0260380909598756
90,0.0256597072210951
91,0.0248205620510734
92,0.021593393383629
93,0.0245537888094027
94,0.0249721237668251
95,0.0256725834359226
96,0.026530112650995
97,0.0268218795709885
98,0.0261197318813521
99,0.0256500757643627
100,0.0247847667469792
101,0.000118423684739236
102,0.000115251723285279
103,9.05745716716276e-05
104,4.4970569642269e-05
105,6.9239671520034e-06
106,0.000125674962947557
107,4.05760777612137e-05
108,0.00013397790049258
109,6.18958509754889e-05
110,6.89144276383464e-05
111,0.000153805898355444
112,1.87586521658824e-06
113,0.000104636489345359
114,5.1007461677083e-06
115,0.000124194397511521
116,0.000149345281644066
117,0.000102778367010483
118,0.000193037467773449
119,0.000153001786133228
120,0.000254510980381786
121,4.44372471860722e-05
122,9.80665357716196e-05
123,0.000317309752506232
124,0.000286336365550353
125,0.00014837936126778
126,0.000521684324843705
127,0.00062950202543585
128,0.000832022070880383
129,0.0163285450080508
130,0.0133777686854377
131,0.0197251589085425
132,0.0233180331140144
133,0.0217087365912238
134,0.0244068958608062
135,0.022603043574373
136,0.0245760398202817
137,0.0247775164030343
138,0.0258577024146323
139,0.0263576778499086
140,0.0255148994551263
141,0.0253979231940418
142,0.023610192343724
143,0.0265818237524797
144,0.021692100230778
145,0.0250009838404672
146,0.0264393140869998
147,0.02601113118968
148,0.0263043352662654
149,0.0257178340157739
150,0.0261283945950917
151,0.000466723681433422
152,0.000484415794734364
153,0.000431005789236209
154,0.000279168438692138
155,0.000333385600435723
156,0.000256315030462776
157,0.000169565922104455
158,0.000102795199168319
159,5.3030451998969e-05
160,4.18453887756684e-06
161,1.36340456452065e-05
162,2.46629810175933e-05
163,3.74979608027096e-05
164,5.24138356916727e-05
165,6.97569020800972e-05
166,8.99653234645362e-05
167,0.000113598477296073
168,0.000141382060335493
169,0.000174267084945291
170,0.000213521858766687
171,0.000260864762229881
172,0.000318665966300094
173,0.000143392683180932
174,0.00048031566995485
175,0.000595433473875381
176,0.000241932239640761
177,0.000929407691494919
178,0.000475509233321729
179,0.0154817804194589
180,0.0204243710983007
181,0.0121484414049737
182,0.0226350245921203
183,0.0197181011117408
184,0.0107891019089195
185,0.0252699019738536
186,0.0220364945015345
187,0.0262099150644572
188,0.0267743813597711
189,0.0261869203343855
190,0.0258487453493323
191,0.0219362140358464
192,0.0256103959179629
193,0.0266742526017497
194,0.0267275654577225
195,0.0258380855366518
196,0.0221170707131613
197,0.0238229406539628
198,0.0209089321985378
199,0.0226808900682833
200,0.0258971809871618
201,0.00171076972239189
202,0.00175366673601579
203,0.00184530603718459
204,0.00199149028712306
205,0.002229705926631
206,0.00253152047361844
207,0.0024542470330794
208,0.00242103768723723
209,0.00222837337924367
210,0.00205735733774732
211,0.0017446996524604
212,0.00146046151919417
213,0.00114315139568584
214,0.000812927924092924
215,0.00128519057050527
216,0.00179734746060748
217,0.0010758804125353
218,0.000892793648025374
219,0.000239126008700949
220,3.64294894860412e-05
221,9.74141308322692e-05
222,0.000171208183088948
223,0.000261567065545062
224,8.83354520940852e-05
225,0.000244546845695385
226,0.000162646967340646
227,0.000130387378064973
228,0.000114774007287143
229,0.0130799016420407
230,0.0186952920040631
231,0.0213865644416166
232,0.0232424307505923
233,0.0238506713318673
234,0.0241940355921911
235,0.0253391513554957
236,0.0237669404086858
237,0.0257798828243679
238,0.0264834648213809
239,0.0258881422738137
240,0.0246793817386134
241,0.0246931739979356
242,0.0263917225843607
243,0.0261205658068125
244,0.0170058835906575
245,0.0182192346029759
246,0.0228182761484662
247,0.0223902382084794
248,0.0238135123715672
249,0.0259526648642879
250,0.0254134763073356
251,0.00298534210824612
252,0.00323104435858983
253,0.00325869031868898
254,0.00333309643491504
255,0.00400219907283575
256,0.0042724308749089
257,0.00471199833329467
258,0.0054990247324353
259,0.00539922233620188
260,0.0053095778785733
261,0.00438945208000719
262,0.00465170076658407
263,0.00438836818641258
264,0.0043605438586563
265,0.00458468059560412
266,0.00364187345274447
267,0.00336380527184798
268,0.00313303923266416
269,0.00254821472524212
270,0.0014147485753973
271,0.00194742908035746
272,0.000733667550866349
273,6.60229944755076e-05
274,0.000213664632489965
275,0.000394006699313068
276,0.000612645998950641
277,0.000864615258643696
278,0.00105046978007444
279,0.0164598749052614
280,0.0220689460161233
281,0.0228196591873357
282,0.0209426591535857
283,0.022253385951015
284,0.0130547747225069
285,0.0224980465940561
286,0.024961485751256
287,0.0240546175202727
288,0.0254239254934053
289,0.0261159847153642
290,0.0265143110928772
291,0.0160113847437113
292,0.0261362983611221
293,0.0256753433987977
294,0.02591563950465
295,0.02659640561448
296,0.0231847754309413
297,0.0253920498128002
298,0.0243680373332816
299,0.0241516376482187
300,0.0265957476111571
301,0.00496784837775049
302,0.00520859201872865
303,0.00497372615277366
304,0.00512529743433334
305,0.00587266274897352
306,0.00628044798984659
307,0.00636677668061612
308,0.00716823751824241
309,0.00657912116810891
310,0.00860379503051147
311,0.00907179523642744
312,0.00730709546881943
313,0.00863245785527931
314,0.00105750415045684
315,0.00591932833220045
316,0.006362046078595
317,0.00455094126889389
318,0.00538115477430391
319,0.00608779782397512
320,0.00530474218012342
321,0.00454145333042882
322,0.00340577566811127
323,0.00244933079146299
324,0.000316522240715383
325,0.000222386965078462
326,0.000504133279884206
327,0.000346891541323293
328,0.000151787722959441
329,0.0161841109176383
330,0.0205240971861942
331,0.0213196167456377
332,0.0210434330209508
333,0.0227804539210109
334,0.0234596507891342
335,0.0246715961365742
336,0.0249244545184561
337,0.0252892041472394
338,0.0252005111870306
339,0.0228448411135211
340,0.0255571588017154
341,0.0261068935052605
342,0.0261968059949629
343,0.0258018977415874
344,0.0255209055661133
345,0.0243049891953866
346,0.0227143821431713
347,0.0251172769722725
348,0.0230373616286457
349,0.0246170648075062
350,0.0257581125512868
351,0.0072375700057156
352,0.00433840142705755
353,0.0071152957382647
354,0.0062389112698367
355,0.0077360703668276
356,0.00795585093928468
357,0.00776589092684612
358,0.00947261064806568
359,0.0075190227748648
360,0.0111571131164115
361,0.0063077492796346
362,0.0136219222653525
363,0.0122169739430442
364,0.0109375167822229
365,0.00992650870982508
366,0.00945847093451794
367,0.00900320318542913
368,0.00834955925932027
369,0.00904056952021062
370,0.00910239810809528
371,0.00667208453992466
372,0.00642734122694816
373,0.00544127267577522
374,0.00240573410462751
375,0.000322550925892916
376,0.000353484683794915
377,0.00073769717431885
378,0.00100445140188331
379,0.0162567375741885
380,0.0207044482589935
381,0.0217296178821007
382,0.0226216584950994
383,0.0216392853981145
384,0.0232466042576445
385,0.0239179444686677
386,0.0248254313879528
387,0.0255619116827575
388,0.0236569223010284
389,0.0084345469102837
390,0.0256138871341563
391,0.0234198885379515
392,0.0245315145551815
393,0.0241276115836173
394,0.0252014739168294
395,0.023017177823629
396,0.0167811994018944
397,0.0235681218913555
398,0.0253003877506686
399,0.0236569223055128
400,0.023011582578332
401,0.00938602190306544
402,0.00925373856858277
403,0.00899794459086747
404,0.00961652591848359
405,0.00967811681614475
406,0.00978735030928133
407,0.010639601624798
408,0.011428418789329
409,0.0120056355063663
410,0.00532940189492622
411,0.0131842909634885
412,0.0131660464077357
413,0.00646599843478129
414,0.0118828142217568
415,0.0106779062592497
416,0.00913952162280252
417,0.00943630356220599
418,0.0109675480506774
419,0.0117291199349824
420,0.0129940087253096
421,0.0102483752654696
422,0.00619576795653845
423,0.00960215266617209
424,0.00511652812667946
425,0.00403855000425386
426,0.000140773191056993
427,0.000637110900633744
428,0.000281926939580994
429,0.0117929899715711
430,0.0103546777667932
431,0.020877951018367
432,0.0219905885275565
433,0.0221028491258457
434,0.0214487651772989
435,0.0209528595418838
436,0.0242682917011745
437,0.0194240556476962
438,0.0233390771923979
439,0.0231862294293495
440,0.0248139605098103
441,0.020224973365209
442,0.0240613463688423
443,0.025019174556957
444,0.0245641250658473
445,0.0203800737587863
446,0.022406964727345
447,0.0190722577054675
448,0.0221050550346922
449,0.0224669327756004
450,0.0240309858589121
451,0.00940716569998061
452,0.0106702897040587
453,0.0102198173497055
454,0.010574454176471
455,0.0117738112934995
456,0.0124328153298122
457,0.0124780369809966
458,0.0126952040746197
459,0.0128426870340263
460,0.0142016750548757
461,0.0141860004766304
462,0.013297434260222
463,0.0127648887170231
464,0.0121830566183223
465,0.0113418902155398
466,0.0105680519414139
467,0.0103221687117369
468,0.010364176173031
469,0.00951501546562366
470,0.0124791532358472
471,0.0124915637674019
472,0.00933510508351736
473,0.0104582335506138
474,0.00726879513111461
475,0.00530191016829333
476,0.00166617644120548
477,0.000497439319817
478,0.000120377396681445
479,0.01598428197127
480,0.0194476702090999
481,0.0189446852252655
482,0.0207428341547114
483,0.00529298459250172
484,0.0173434931662508
485,0.0216806996037144
486,0.0224282460014141
487,0.0211500558562299
488,0.0233122576664193
489,0.0226956358325412
490,0.0237442950606038
491,0.0231014825980914
492,0.0229524869791248
493,0.0177704339291518
494,0.0230721423947558
495,0.0222438536705811
496,0.023746468027977
497,0.0231437312008537
498,0.0234507491724831
499,0.0171893944861466
500,0.0238705599547939
501,0.0103595376166288
502,0.00293599131995395
503,0.0126643419218011
504,0.0122836835062895
505,0.0136775503112443
506,0.0142067194356125
507,0.0121655311877018
508,0.014841431225214
509,0.0127930483766337
510,0.00573363912150109
511,0.00469411445076193
512,0.01234812170406
513,0.0109654589261859
514,0.01193932718055
515,0.0114768539498263
516,0.0104945852172088
517,0.00740385483499189
518,0.00966576600811579
519,0.00972854551317647
520,0.0100696446666807
521,0.00957626236072112
522,0.0119539213208947
523,0.0109340455766583
524,0.0101675891160392
525,0.00869759108877323
526,0.00629499676407843
527,0.000296455693424691
528,0.000833293928743984
529,0.0165226489803349
530,0.017167000223479
531,0.0186656457236739
532,0.0200225351648271
533,0.0203844194818645
534,0.0210039804657687
535,0.0214549222234144
536,0.0219591524255722
537,0.0219157693780936
538,0.0217616152663276
539,0.018561065049674
540,0.0196578023903972
541,0.0223371500378435
542,0.0219256563425875
543,0.0211683725910834
544,0.0222472444427133
545,0.0217752351651548
546,0.0216249824184861
547,0.0219016618080964
548,0.0173971374200168
549,0.0219669742529476
550,0.0215775165796956
551,0.0152679483316097
552,0.00982358189311964
553,0.0157898243383217
554,0.0151770540022072
555,0.0156819666799011
556,0.00293030361377839
557,0.0147933781310192
558,0.0162141338241443
559,0.016130608893664
560,0.0124285905824631
561,0.0133124288455161
562,0.0141756789937498
563,0.0127218892340529
564,0.00142797330246472
565,0.0106749698465979
566,0.0109174720967634
567,0.00923538080936176
568,0.00749198122959528
569,0.00830705000949329
570,0.00873013997526334
571,0.00996951942435252
572,0.0117063482838081
573,0.0104351614312092
574,0.00942893390606461
575,0.0074253960623208
576,0.00557625548916228
577,7.91018055142151e-05
578,1.70106698997448e-06
579,0.0158995708999915
580,0.0165958895865179
581,0.0122425525955089
582,0.0181503098021682
583,0.0185565844871025
584,0.0191724937073494
585,0.0172611329017785
586,0.0194379745247719
587,0.0197336589674903
588,0.0192886264312952
589,0.0163677925261857
590,0.0125678901458987
591,0.0188412020463013
592,0.0200615559083534
593,0.0195688003198346
594,0.0184215427994054
595,0.0201645735486062
596,0.0183924976497819
597,0.019277826618716
598,0.0158540737147827
599,0.0191233684546859
600,0.0201367564189163
601,0.00972845167186045
602,0.0167970921086733
603,0.01706629098856
604,0.0103146823386037
605,0.00838044761283318
606,0.0157620751000961
607,0.0170575608656793
608,0.0174793867968309
609,0.0167271147409596
610,0.01523352122565
611,0.0165902990260458
612,0.0146720161534749
613,0.0142878642195048
614,0.012417950792473
615,0.0101387270666027
616,0.00977731079779406
617,0.00973146172646121
618,0.00854083792379325
619,0.00763126652835304
620,0.00614383889712518
621,0.00750985486162463
622,0.00833232216743548
623,0.0108219379877312
624,0.0131516493411267
625,0.0113381216751851
626,0.00732255040594223
627,0.00405766240896519
628,0.000594335681863957
629,0.0141422078384009
630,0.0145626009090659
631,0.0146859354341359
632,0.0162634709062974
633,0.0166760520202871
634,0.0162092065063169
635,0.017305882398043
636,0.0153055647778837
637,0.00367754416594579
638,0.00945292032286354
639,0.0159780955852895
640,0.0169178215495263
641,0.0172812977108428
642,0.0174385173625635
643,0.0172500675609869
644,0.0159238387285409
645,0.00839922470657793
646,0.01450900438029
647,0.0108502768457657
648,0.0163212041648914
649,0.0171696224306183
650,0.0169939447775698
651,0.0134419729981999
652,0.0123779369757818
653,0.00815163039074804
654,0.0136129291678447
655,0.0132890005775035
656,0.0139290702922587
657,0.0134428685656676
658,0.0143777552044622
659,0.014615223655164
660,0.0130186663126071
661,0.0143166998217065
662,0.0143739233091409
663,0.010742881496144
664,0.0125496494137067
665,0.0131276471252306
666,0.00520795169585591
667,0.0104438285274186
668,0.00939938112332613
669,0.00612579149832218
670,0.00599575799067485
671,0.00669389356543696
672,0.00376511865097175
673,0.00666063172742507
674,0.00884498071299026
675,0.010848514477898
676,0.0126963094902954
677,0.00445778424591753
678,0.00040406611969746
679,0.0115370697163844
680,0.00920505461668624
681,0.0124414721957018
682,0.0132703921778732
683,0.0139339055908682
684,0.014471809343789
685,0.0143901827865887
686,0.0146008463142007
687,0.0137018939649584
688,0.0141863156161597
689,0.0137649547822214
690,0.0120045409365356
691,0.0141830388162405
692,0.0145473608636484
693,0.0142897531445049
694,0.0137192285098654
695,0.0146392241337347
696,0.010128648235014
697,0.0140821782873957
698,0.0140062223546109
699,0.00720940704217199
700,0.0129071310914433
701,0.00718471869433087
702,0.00917111580186778
703,0.00995069133464543
704,0.00873261960185275
705,0.00986374112893052
706,0.00633208561981645
707,0.00989575494163947
708,0.0103590764594976
709,0.00884613391481193
710,0.010797061794587
711,0.010253802577493
712,0.0112657832013751
713,0.0111195911669579
714,0.0103029609216932
715,0.0110777802747303
716,0.0100655639140613
717,0.0084827587033748
718,0.0100525433100136
719,0.00126543806743056
720,0.00544637937729566
721,0.00667369139021213
722,0.0058652864923543
723,0.0028945038324546
724,0.00402045424496286
725,0.00591554125874561
726,0.00432333430295988
727,0.00367018299467918
728,8.70190109479395e-05
729,0.0090642957607212
730,0.00953543096136479
731,0.00800692318984658
732,0.00996537900842991
733,0.00947864622822066
734,0.0107622222166083
735,0.00611056707861289
736,0.0101163648594693
737,0.00290544484089829
738,0.00142492925289835
739,0.0108726569945268
740,0.0107268388358825
741,0.0104479479776334
742,0.00986630114866731
743,0.0108848605266718
744,0.00855654873237685
745,0.0107503064680457
746,0.00939574653967351
747,0.010653159336908
748,0.0100285302918567
749,0.00935380072369816
750,0.0109277018234207
751,0.00684588728634912
752,0.00688735951705527
753,0.00635829010081901
754,0.00695503480389485
755,0.00675709621568197
756,0.00694804459570342
757,0.0066740407937318
758,0.00565981515913781
759,0.00684532611127482
760,0.00689044757654813
761,0.00693429322532003
762,0.00600918851941388
763,0.00741581514973714
764,0.00638453522015531
765,0.00757958274758359
766,0.00808233909001723
767,0.00435744575034416
768,0.00713084876469245
769,0.00638540627347896
770,0.00692015093915445
771,0.00674017198881681
772,0.00663675143021323
773,0.00563340925863262
774,0.00288202839969592
775,0.00312192676898006
776,0.0033141443674444
777,0.00442368814785657
778,0.00449832694323098
779,0.00571652459734573
780,0.00541625319581223
781,0.00539287999272857
782,0.00347065742440769
783,0.00458457121874457
784,0.000110578071720908
785,0.00570170720050127
786,0.00638820774596069
787,0.00684354258571949
788,0.00671693853984571
789,0.00687390699210045
790,0.00643249172152578
791,0.00653744890733325
792,0.006557351470022
793,0.00596130586267451
794,0.00591867276840115
795,0.00623840097116622
796,0.00463097179635506
797,0.00579361017745578
798,0.00663789964335967
799,0.00674410405353302
800,0.0066595721583612
801,0.00293133270033876
802,0.00280967560592831
803,0.00266818242845688
804,0.00212418512692581
805,0.00290070833991211
806,0.00285175544534155
807,0.0021078296189473
808,0.00280819370248971
809,0.0027778408659612
810,0.00266633122326729
811,0.00275322875019735
812,0.00266648437940736
813,0.00242966685831173
814,0.00157619241300734
815,0.00157924507736929
816,0.00258343578559378
817,0.00239331900340034
818,0.00208909163284282
819,0.00230246932413677
820,0.00243806264885973
821,0.00238187584959486
822,0.000975458421271853
823,0.00223387933423897
824,0.00270478197088096
825,0.00189497894810041
826,0.00116115361579752
827,0.00128374536496274
828,0.00217174250190132
829,0.00214659854199271
830,0.00235917612139018
831,0.000679797424419144
832,0.00227705677487842
833,0.00160018226561486
834,0.000906301860003765
835,0.00198642415520474
836,0.0021479798081161
837,0.00202526878531197
838,0.00235047187087214
839,0.0017102166115476
840,0.00225060494453549
841,0.00234554286186831
842,0.00217758890296726
843,0.00216713134181524
844,0.00234828039948404
845,0.00212833998055794
846,0.00232432477602201
847,0.00221613048932409
848,0.00231100261351534
849,0.00225805940689022
850,0.00228225677550205
851,0.0317992886404193
852,0.0317984423988089
853,0.0317916829221719
854,0.0317782198868345
855,0.0317581659586019
856,0.0317316920711799
857,0.0316990299991864
858,0.0316604761283871
859,0.0316163968456453
860,0.0315672361079817
861,0.0315135260234684
862,0.0314559016967941
863,0.0313951223156313
864,0.0313321013809941
865,0.0312679508495361
866,0.0312040468185711
867,0.031142129660202
868,0.0310844612694056
869,0.031034080414904
870,0.0309952351192094
871,0.0309741526103979
872,0.0309804986467424
873,0.0310303700964909
874,0.0311530963428834
875,0.0314090260255448
876,0.0319466459364053
877,0.0298974758164242
878,0.0322449977962515
879,0.0324329071929559
880,0.0324072283448907
881,0.0323334110009164
882,0.0322416047482767
883,0.0317606571467901
884,0.0153626929385619
885,0.0286435255777627
886,0.0301974872699833
887,0.0326734207489269
888,0.0322125690012164
889,0.0321101118931007
890,0.0311926819230464
891,0.0326626177859346
892,0.0312603735306935
893,0.0276086845370094
894,0.03006110710989
895,0.0312769011197013
896,0.0325661620004375
897,0.0320752994985793
898,0.0326090313941682
899,0.0305663855054919
900,0.0319285985973429
901,0.0857321412738554
902,0.0857333983949536
903,0.085743484952044
904,0.0857638172637721
905,0.0857947206558866
906,0.0858367009514816
907,0.0858904673833727
908,0.0859569658991366
909,0.0860374256219927
910,0.0861334226734883
911,0.0862469675456333
912,0.0863806252420546
913,0.0865376822222315
914,0.0867223817180697
915,0.0869402615200582
916,0.0871986495181864
917,0.0874667487172474
918,0.0877380929462257
919,0.0880891323105939
920,0.0885481897422355
921,0.0891577771736165
922,0.0876416614619554
923,0.0863528580450213
924,0.0856033517703193
925,0.0858417696323164
926,0.0881210859940006
927,0.0956990867330256
928,0.0929614410635335
929,0.0853390316701592
930,0.0945983685687713
931,0.0949548932179325
932,0.0907085163971344
933,0.0828242958709439
934,0.0881633090605447
935,0.086961951649352
936,0.0927857857424102
937,0.0937285445605194
938,0.0936405563061628
939,0.093834825850609
940,0.0936822038804675
941,0.0937605390805812
942,0.0938260849089481
943,0.0936312825056036
944,0.0936805299060191
945,0.0936874745896255
946,0.0935632160637585
947,0.0935726288160401
948,0.0937051437358404
949,0.0935681890721528
950,0.0936941515301037
951,0.132414007713038
952,0.132416983936532
953,0.132440867331239
954,0.132489030009759
955,0.132562279975213
956,0.13266187101615
957,0.132789556431893
958,0.132947667121561
959,0.133139220640921
960,0.133368071021256
961,0.133639113882199
962,0.133958568442013
963,0.134334369062285
964,0.134776716501021
965,0.135025831958165
966,0.134253784320274
967,0.133538603715707
968,0.132919745000957
969,0.132450274841738
970,0.132204215469572
971,0.12988491544809
972,0.126972879271566
973,0.124788687147947
974,0.123836544845191
975,0.118500016268911
976,0.112111881768617
977,0.117178102106658
978,0.0970993484963376
979,0.129210629729388
980,0.145549796565354
981,0.147632662001946
982,0.137854833798699
983,0.145371815682818
984,0.144467737101334
985,0.144145527536391
986,0.144456881502993
987,0.143960891592077
988,0.143853592963369
989,0.143617654871895
990,0.143472226575254
991,0.143356016670226
992,0.1431916409216
993,0.143131115452042
994,0.143069654405982
995,0.143038054871042
996,0.142968595481451
997,0.142955548787025
998,0.142954548023116
999,0.142935726568987
1000,0.142914274383677
1001,0.208336703570752
1002,0.208327282398068
1003,0.208252138002663
1004,0.208103054484236
1005,0.207882468508763
1006,0.207594102518985
1007,0.207243051919127
1008,0.206835912572258
1009,0.206380960078891
1010,0.205888397861557
1011,0.20537069919209
1012,0.204843080498815
1013,0.204324162181363
1014,0.203836903138866
1015,0.203409944201227
1016,0.203079578048513
1017,0.202892706543927
1018,0.202911405287411
1019,0.203220203313059
1020,0.203938153297314
1021,0.205239801182574
1022,0.207393750001381
1023,0.194915383798744
1024,0.184560499810946
1025,0.178094884847571
1026,0.179430643519475
1027,0.199556503545091
1028,0.169449695416943
1029,0.131807074088671
1030,0.159828954007633
1031,0.180299693926901
1032,0.175956058780093
1033,0.173424026197347
1034,0.171771647642989
1035,0.170619208406651
1036,0.169779590053183
1037,0.169137691737379
1038,0.168639069059847
1039,0.168242835040597
1040,0.167925792928809
1041,0.16767023394442
1042,0.167459397017066
1043,0.167289973785232
1044,0.167152974947909
1045,0.167046195391854
1046,0.166962888339677
1047,0.166901861287854
1048,0.166862793461714
1049,0.166843513526311
1050,0.16684412689081
1051,0.228965112262657
1052,0.22892086491422
1053,0.228567419997875
1054,0.227863384650107
1055,0.226814502947497
1056,0.225429482015832
1057,0.223720110716539
1058,0.22170143492949
1059,0.219392006768277
1060,0.216814233428936
1061,0.213994863553743
1062,0.21096566729947
1063,0.207764394558817
1064,0.204436140601133
1065,0.2010353214347
1066,0.197628583841553
1067,0.194299187868939
1068,0.191153782939196
1069,0.188333219308716
1070,0.186030459405976
1071,0.184521630553659
1072,0.18422293559042
1073,0.18580242043673
1074,0.190419720930598
1075,0.20030383916813
1076,0.220388993263297
1077,0.144454689727945
1078,0.168691854718085
1079,0.136454405617213
1080,0.182674469882563
1081,0.173181728974396
1082,0.171340654495848
1083,0.153098554430286
1084,0.164440537315472
1085,0.166779776624275
1086,0.168234276826375
1087,0.162744153284265
1088,0.164205145946351
1089,0.162272991427402
1090,0.167731320375053
1091,0.110555259827835
1092,0.166143965930595
1093,0.162089386693158
1094,0.16638950095966
1095,0.158605227262331
1096,0.155513343251262
1097,0.160413476141087
1098,0.168083679731948
1099,0.140462888584754
1100,0.165497816450493
1101,0.0546671846982635
1102,0.0546769245512819
1103,0.0547550861137854
1104,0.0549127146641254
1105,0.0551524737866092
1106,0.055478494714878
1107,0.055896551006874
1108,0.0564143124774085
1109,0.0570416998070061
1110,0.0577913717089269
1111,0.0586793917817678
1112,0.0597261451788429
1113,0.0609576108131659
1114,0.0624071515546289
1115,0.0595053327514347
1116,0.0566707129349584
1117,0.054001780606146
1118,0.0516264566412148
1119,0.0497160475417157
1120,0.0485084735337228
1121,0.0483487968985517
1122,0.0497641261759173
1123,0.0536123858739661
1124,0.0614064424125645
1125,0.0535829297744472
1126,0.059679600090563
1127,0.0563964667525732
1128,0.0393310659420423
1129,0.0200735138915678
1130,0.0304159944513626
1131,0.0324295045087933
1132,0.0237613876246774
1133,0.0296668332396269
1134,0.0302425482811413
1135,0.0339325658976259
1136,0.0335620792314199
1137,0.0330397162273795
1138,0.0320025056340309
1139,0.0333376249897641
1140,0.0332478389810622
1141,0.0334521811536888
1142,0.0340354050612598
1143,0.0335655131167228
1144,0.0337590501052556
1145,0.0342819256368043
1146,0.0336808202603572
1147,0.0344567194341421
1148,0.034629793921313
1149,0.0344051961548594
1150,0.0336740749046959
1151,0.000388186792471043
1152,0.000390611922683771
1153,0.00039864280076449
1154,0.000361742688455894
1155,0.000400464318060702
1156,0.000396190735237033
1157,0.00042402646856216
1158,0.000318710603260253
1159,0.000379644642712513
1160,0.000387102032780305
1161,0.000303389543977121
1162,0.000311677057261655
1163,0.000428177816363141
1164,0.000298693167106955
1165,0.000392350671395049
1166,0.000395679131717316
1167,0.000403633655735021
1168,0.000390214814712177
1169,0.000391845321944488
1170,0.000425105372783127
1171,0.000413542837284001
1172,0.000419495437227347
1173,0.000412849530230468
1174,0.000404910854694849
1175,0.000367322360037467
1176,0.000301301329707098
1177,0.000301841475139602
1178,4.73067466023857e-05
1179,0.000101428686390517
1180,0.000459066628408395
1181,0.000578646228470155
1182,0.000633708907622258
1183,0.000664780239345924
1184,0.00068455608074208
1185,0.000698153185751857
1186,0.000708007978390265
1187,0.00071542300999105
1188,0.000721156627975949
1189,0.000611582068592609
1190,0.000729292584695023
1191,0.000632969803093008
1192,0.000650190404987428
1193,0.000736476753877706
1194,0.000689454566555423
1195,0.000680823049784298
1196,0.000692728166412667
1197,0.000712119896762445
1198,0.000729860583763358
1199,0.000740141577139454
1200,0.000741492266539067
1201,0.00407007176416544
1202,0.00414286721579001
1203,0.00411390932363894
1204,0.00396922293908755
1205,0.00375706349602738
1206,0.00328192833358444
1207,0.00347783104647305
1208,0.00327348131945627
1209,0.00274888223629798
1210,0.002792123024719
1211,0.00294663121333537
1212,0.00260826861588533
1213,0.00121053753126595
1214,0.00354144895168935
1215,0.00146131977903942
1216,0.00336265089099228
1217,0.00123022931929102
1218,0.00310414825521685
1219,0.00115513989387167
1220,0.00068716244752752
1221,0.00198322251111756
1222,0.00156320614866759
1223,0.000701126451872542
1224,0.000517268967994416
1225,0.0026953139160455
1226,0.00695125128823575
1227,0.0172501482905434
1228,0.0457546893210683
1229,0.0465264373654824
1230,0.0204670646841097
1231,0.00949778109412118
1232,0.00386736080731618
1233,0.000509230086527028
1234,0.00169854152012247
1235,0.00201979863894977
1236,0.00438827082377226
1237,0.00525482829178385
1238,0.000974639512218016
1239,0.00646580279607909
1240,0.00371943335503724
1241,0.00149037987902984
1242,0.00752738717546465
1243,0.00605500280746544
1244,0.00486979425983106
1245,0.00393189905970872
1246,0.00321199878761981
1247,0.00268888443320693
1248,0.00234783425732183
1249,0.00217955695035872
1250,0.00215862619672079
1251,0.015281058138866
1252,0.0152465666618091
1253,0.0149716152840109
1254,0.0144269668479334
1255,0.0136232576519209
1256,0.0125767720433361
1257,0.0113098692216951
1258,0.00985160909161208
1259,0.00823863432762615
1260,0.00651639541551532
1261,0.00474084581265207
1262,0.00298079578019403
1263,0.00132116760096916
1264,0.0173119894165921
1265,0.0143158394696903
1266,0.0117280834523684
1267,0.00978248803911888
1268,0.00879089744776724
1269,0.00210049744669422
1270,0.00679715304141401
1271,0.0144598460391917
1272,0.0265174609890286
1273,0.00606528488577306
1274,0.0353167620485703
1275,0.0078161296580923
1276,0.0611272524978515
1277,0.0992747705850026
1278,0.18141122214671
1279,0.185623092786577
1280,0.127649236496621
1281,0.0810433936613041
1282,0.0835635087235561
1283,0.0589115485074734
1284,0.0462141647798532
1285,0.0404501857638513
1286,0.0389165571329047
1287,0.04002615562185
1288,0.0427812519785175
1289,0.0465193378613128
1290,0.0507805693472405
1291,0.0462535883025163
1292,0.0425607589587097
1293,0.0395569083197949
1294,0.0371351588062024
1295,0.0352163719819632
1296,0.0337421497587621
1297,0.032670137758631
1298,0.0319708787502948
1299,0.0316257569217042
1300,0.0315828252216079
1301,0.0530260050890596
1302,0.052906522702608
1303,0.0519524395986086
1304,0.0500537779596534
1305,0.0472297061375916
1306,0.0435093889396018
1307,0.0389325239317884
1308,0.0335501321033025
1309,0.0274256797029979
1310,0.0206366459622702
1311,0.0132767033977907
1312,0.00545870354069635
1313,0.0567051730787068
1314,0.0437323839609017
1315,0.0305174893646656
1316,0.0173406543153465
1317,0.00455639194764983
1318,0.06332301791999
1319,0.0419088925223106
1320,0.0225201956770374
1321,0.00648346741648285
1322,0.0781805561061702
1323,0.0432045863652385
1324,0.00320085365925092
1325,0.0199015764434111
1326,0.0291105381347705
1327,0.0136536376607722
1328,0.369357633055999
1329,0.378146488293521
1330,0.216303630861414
1331,0.192091221003604
1332,0.227206266586912
1333,0.181022607633423
1334,0.150747546879905
1335,0.130247523252869
1336,0.116097453409743
1337,0.10624279990685
1338,0.0993783275226072
1339,0.0946353809413843
1340,0.0914135750744446
1341,0.0892850400675566
1342,0.08793736475799
1343,0.0871382608742394
1344,0.0849674544480539
1345,0.0821810181591878
1346,0.0800377236691362
1347,0.0784778470219265
1348,0.0774597554582757
1349,0.0769570967596234
1350,0.0768945599901224
1351,0.102798103987234
1352,0.102704245788506
1353,0.101955203312052
1354,0.10046688268056
1355,0.0982590126071784
1356,0.0953617034832234
1357,0.0918161186179208
1358,0.0876754602582639
1359,0.0830063638332217
1360,0.0778908396931208
1361,0.0724289697247311
1362,0.0667426691467162
1363,0.0609809850849906
1364,0.0553276620569191
1365,0.050012132237998
1366,0.0453258160506639
1367,0.0416469011348108
1368,0.0394791141668174
1369,0.0395144863453024
1370,0.0427391389949209
1371,0.050620349612654
1372,0.0654568953224986
1373,0.0910819660550643
1374,0.134394820106001
1375,0.209032047228036
1376,0.138325851104528
1377,0.221279598100637
1378,0.511460187526622
1379,0.590697204031787
1380,0.492852943842697
1381,0.385988739572868
1382,0.344920024215743
1383,0.305619251384795
1384,0.281801353654707
1385,0.269159614107758
1386,0.263680324134219
1387,0.262874279925986
1388,0.265113721513634
1389,0.269286081265133
1390,0.274602511173618
1391,0.280486689955502
1392,0.286507511639541
1393,0.292336884311103
1394,0.297722488846916
1395,0.302469778509425
1396,0.306429881186903
1397,0.309491398425522
1398,0.311574869136129
1399,0.312629134318224
1400,0.312761499847896
1401,0.0581462379680205
1402,0.0581848417657567
1403,0.0584946634888836
1404,0.059119639815359
1405,0.0600706604203545
1406,0.0613646368542111
1407,0.063025246335506
1408,0.0650840155078952
1409,0.0675818394937473
1410,0.0705710775643995
1411,0.0677612349742159
1412,0.0624611543805067
1413,0.057151658201207
1414,0.0520279979205585
1415,0.047334591089237
1416,0.0433826350519179
1417,0.0405768450769385
1418,0.0394572267250683
1419,0.0407665780851258
1420,0.0455640012838642
1421,0.055424992623614
1422,0.0728144551209815
1423,0.097296062138117
1424,0.127830410866112
1425,0.196253630111019
1426,0.282338460367203
1427,0.532098222690132
1428,0.770439905919907
1429,0.743276941977611
1430,0.59497759915392
1431,0.54974669144843
1432,0.581051589633586
1433,0.519210957783536
1434,0.477131757683066
1435,0.447761113173756
1436,0.426923187538848
1437,0.412006803369973
1438,0.401301498484569
1439,0.393642218489487
1440,0.388209177080475
1441,0.384409930958835
1442,0.381807140991774
1443,0.380072824643925
1444,0.378958566120213
1445,0.37827567823841
1446,0.377881775960676
1447,0.377671617742193
1448,0.377570889021152
1449,0.377532101836207
1450,0.377527790507341
1451,0.101993504824721
1452,0.102032978919363
1453,0.102349782357119
1454,0.102988826575246
1455,0.103961213364039
1456,0.105284181102738
1457,0.106981859466613
1458,0.109086368988873
1459,0.111639361850872
1460,0.114694146883304
1461,0.118318611890228
1462,0.122599262636703
1463,0.12764686301317
1464,0.133604427423234
1465,0.139274500694105
1466,0.135302126450865
1467,0.132476304126858
1468,0.131336333989988
1469,0.132623089735795
1470,0.137391264416789
1471,0.142302743291789
1472,0.141283355654021
1473,0.153826936969049
1474,0.188645598791819
1475,0.26225231448866
1476,0.376404891087456
1477,0.524163489840293
1478,0.875639757484899
1479,0.966114405957341
1480,0.73827063275451
1481,0.662473904439333
1482,0.639512748315483
1483,0.603848640832199
1484,0.577549872960116
1485,0.563405304563669
1486,0.557015467846123
1487,0.555674906685132
1488,0.554733548705042
1489,0.547091324296942
1490,0.541670731553365
1491,0.537882764987786
1492,0.535291361750298
1493,0.533568711756856
1494,0.532466037921169
1495,0.531794071801794
1496,0.531409802575324
1497,0.53120741702981
1498,0.531112138804961
1499,0.531076158903818
1500,0.5310722023446
1501,0.213245222892677
1502,0.213282574635555
1503,0.213582342244931
1504,0.214187007088195
1505,0.215107041481148
1506,0.216358703041009
1507,0.217964742101629
1508,0.219955432266775
1509,0.222370013653754
1510,0.225258682446459
1511,0.228685325187535
1512,0.232731294827937
1513,0.237500678902531
1514,0.243127756429279
1515,0.249787745565936
1516,0.257712633138433
1517,0.267215087971301
1518,0.278725670209409
1519,0.292852760700896
1520,0.277684800186902
1521,0.267857198540413
1522,0.266287160861727
1523,0.277725420316758
1524,0.310473250362323
1525,0.380195806991959
1526,0.518459929550323
1527,0.561384984170314
1528,1.02880490177557
1529,1.0438215196465
1530,0.869305892987119
1531,0.790673233976183
1532,0.743472107407102
1533,0.713051999884427
1534,0.690521725474622
1535,0.679647884206468
1536,0.676087220575938
1537,0.677200462787515
1538,0.681286705700684
1539,0.687195503414844
1540,0.69411719994623
1541,0.701463312161804
1542,0.708795137320492
1543,0.715779506281721
1544,0.722160492841859
1545,0.727740867966582
1546,0.732369718353573
1547,0.73593409943085
1548,0.738353426011424
1549,0.739575801969972
1550,0.739729189900284
1551,0.235486236147869
1552,0.235518414453674
1553,0.235776659825236
1554,0.23629755547784
1555,0.237090093467756
1556,0.238168231528144
1557,0.239551497943646
1558,0.241265872455516
1559,0.24334501947167
1560,0.245831987348703
1561,0.248781542537023
1562,0.25226339107243
1563,0.256366670143755
1564,0.251370643713775
1565,0.24597754736523
1566,0.241150942983374
1567,0.23724471412726
1568,0.234728149151494
1569,0.234242753788844
1570,0.236697406211807
1571,0.243435302813103
1572,0.242080766609779
1573,0.246714102644282
1574,0.269589910789191
1575,0.324359475661274
1576,0.424236530871577
1577,0.570139237999915
1578,0.989030393586286
1579,1.15704359547077
1580,1.03109450776585
1581,0.924751554966167
1582,0.88434508144504
1583,0.859145233243242
1584,0.842600577510014
1585,0.824215235992439
1586,0.808024682202994
1587,0.796590722115987
1588,0.788452671585325
1589,0.782653226282209
1590,0.77853916341458
1591,0.775650017304744
1592,0.773652730273507
1593,0.772301677609501
1594,0.771413367868771
1595,0.770849987653413
1596,0.770508479947898
1597,0.77031321226893
1598,0.770211063630779
1599,0.770168215758107
1600,0.770163241054863
1601,0.318054134885043
1602,0.317957806712799
1603,0.317188755564739
1604,0.315659080044098
1605,0.313385784394987
1606,0.31039476481921
1607,0.306721315754378
1608,0.302410874136676
1609,0.297520072642553
1610,0.292118207381472
1611,0.286289276632671
1612,0.280134824234694
1613,0.273777941269317
1614,0.26736897155884
1615,0.26109378184093
1616,0.25518599179809
1617,0.249945495473527
1618,0.245767308785911
1619,0.243188011914987
1620,0.242963504529696
1621,0.246205402354502
1622,0.254634082669189
1623,0.27108103506153
1624,0.293092376751576
1625,0.32819616689446
1626,0.396450426242305
1627,0.480347297209021
1628,0.99091910316314
1629,1.15586191432016
1630,1.03197107142854
1631,0.950868609890542
1632,0.934540927523236
1633,0.907608238182922
1634,0.896605693466573
1635,0.87851368284492
1636,0.866245398459493
1637,0.857963792817724
1638,0.852469335099937
1639,0.848946151692072
1640,0.846820157277379
1641,0.845676005517708
1642,0.845206484506229
1643,0.845180610143707
1644,0.845422925171395
1645,0.845799756075716
1646,0.846209936148687
1647,0.84657849125401
1648,0.846852361913133
1649,0.846997585634329
1650,0.84701612326388
1651,0.21058411749936
1652,0.210586243413418
1653,0.210603961967123
1654,0.210643217944618
1655,0.210711773899515
1656,0.210821595582656
1657,0.210989266950585
1658,0.211236595637524
1659,0.211591461796602
1660,0.2120889896647
1661,0.212773159203273
1662,0.213699033214096
1663,0.214935865086511
1664,0.21657149658992
1665,0.218718691219373
1666,0.22152444960637
1667,0.225184055255695
1668,0.229962876713856
1669,0.236231380372832
1670,0.24452365873362
1671,0.255640048204743
1672,0.270837687754674
1673,0.292210073197415
1674,0.323511333073416
1675,0.372147401341842
1676,0.454616786562306
1677,0.418048806780417
1678,0.768264563929272
1679,1.01498326922676
1680,0.903897690000169
1681,0.838184684977426
1682,0.827273569200072
1683,0.797043074967422
1684,0.778397609746326
1685,0.766880291910218
1686,0.759955276192392
1687,0.756079072975483
1688,0.754258296880142
1689,0.753823536718023
1690,0.754306331916787
1691,0.755368624744388
1692,0.756760468910428
1693,0.758293715036872
1694,0.759825123595376
1695,0.761245256218747
1696,0.762471034837589
1697,0.763440709880515
1698,0.764110469372214
1699,0.764452214884487
1700,0.764495251877188
1701,0.194842098192838
1702,0.194836393562436
1703,0.194791275564956
1704,0.194703824544578
1705,0.194579692219347
1706,0.194427567075436
1707,0.194259446553749
1708,0.194091034354755
1709,0.193942298115237
1710,0.193838239718062
1711,0.193809956122591
1712,0.193896106422257
1713,0.194144960652059
1714,0.194617300639293
1715,0.195390599581428
1716,0.196565171441214
1717,0.198273445284276
1718,0.198133930180774
1719,0.197073376953089
1720,0.197146895707169
1721,0.198884954329794
1722,0.203109307184307
1723,0.211176681518599
1724,0.225514723574086
1725,0.250950850964728
1726,0.298568765684093
1727,0.340482822933833
1728,0.641353455244522
1729,0.763441211827566
1730,0.677490738024374
1731,0.617938355130767
1732,0.596140870062949
1733,0.592074075050088
1734,0.59723497140515
1735,0.607470831379336
1736,0.598688681421668
1737,0.591869568666498
1738,0.586467902702845
1739,0.582126405923621
1740,0.57860209157915
1741,0.575724631542364
1742,0.573371755637132
1743,0.571454108242755
1744,0.569905607222819
1745,0.568677138208943
1746,0.567732347710251
1747,0.567044805562999
1748,0.566596095681731
1749,0.566374564740958
1750,0.566347004045669
1751,0.295380341642333
1752,0.295329421921141
1753,0.294922645900757
1754,0.294112204032425
1755,0.2929043526797
1756,0.291308569893544
1757,0.289337677749823
1758,0.287008023653163
1759,0.284339739275105
1760,0.281357104738465
1761,0.278089059068902
1762,0.27456991793373
1763,0.270840390976746
1764,0.266949040870223
1765,0.262954408205906
1766,0.258928165146971
1767,0.254959904179581
1768,0.251164611956736
1769,0.24769472333244
1770,0.244760346383404
1771,0.242664864302352
1772,0.241871413572756
1773,0.243136545131671
1774,0.247805799467796
1775,0.258555758829537
1776,0.281617860582631
1777,0.33539694517726
1778,0.421098009497246
1779,0.494168652330207
1780,0.40773849925026
1781,0.425705803155885
1782,0.407461737443515
1783,0.398061643084106
1784,0.393216196827285
1785,0.390961408286187
1786,0.390270085078015
1787,0.39055024609383
1788,0.391434506849586
1789,0.392681185685714
1790,0.394123709213014
1791,0.395642915502305
1792,0.397151043565403
1793,0.39858205845211
1794,0.399885590222278
1795,0.401023025964077
1796,0.401964935949641
1797,0.40268935750651
1798,0.403180651829565
1799,0.403428760979215
1800,0.403459889027605
1801,0.234595227325392
1802,0.234583651788188
1803,0.234491212566211
1804,0.234307217360528
1805,0.234033446420502
1806,0.233672605728705
1807,0.233228373312151
1808,0.232705467413914
1809,0.232109743111133
1810,0.231448327118168
1811,0.230729805292788
1812,0.22996448431044
1813,0.22916476012655
1814,0.228345643314692
1815,0.227525520214182
1816,0.226727277689876
1817,0.225980004721851
1818,0.225321639741089
1819,0.2248032287872
1820,0.224496052963541
1821,0.224504147501534
1822,0.224987631001203
1823,0.226209526206186
1824,0.228639164928062
1825,0.233211892898704
1826,0.202074151561525
1827,0.186324384264497
1828,0.237107422759067
1829,0.239562244660002
1830,0.221236540221682
1831,0.205960895116009
1832,0.200068339641568
1833,0.197833170280082
1834,0.197354008220688
1835,0.197814223104346
1836,0.198801562681314
1837,0.200082935170448
1838,0.201514842338666
1839,0.203002871048781
1840,0.204481535312288
1841,0.205903476870732
1842,0.207233330908219
1843,0.208444073669459
1844,0.20951476349244
1845,0.210429100970084
1846,0.211174490356491
1847,0.211741419542585
1848,0.21212305043834
1849,0.212314954492789
1850,0.212338993178664
1851,0.109219724433573
1852,0.109216571410793
1853,0.109191380909201
1854,0.109141179977319
1855,0.109066330644549
1856,0.108967380815525
1857,0.108845070630462
1858,0.108700341957456
1859,0.108534351979364
1860,0.108348492387019
1861,0.108144416408137
1862,0.107924076937819
1863,0.107689780843445
1864,0.107444267122045
1865,0.10719082115753
1866,0.106933444945307
1867,0.10667711655359
1868,0.106428196712408
1869,0.106195087539153
1870,0.105989343495666
1871,0.10582763915289
1872,0.105735472168444
1873,0.105754685309444
1874,0.105960342379038
1875,0.106504052881214
1876,0.107749151888353
1877,0.0992352426864699
1878,0.101383810342756
1879,0.0514012580447272
1880,0.0424478855797263
1881,0.0417931080507178
1882,0.0425748900725105
1883,0.0438253981419341
1884,0.0452562063761807
1885,0.0467477910103325
1886,0.0482393658012218
1887,0.0496951404980488
1888,0.0495776255502849
1889,0.0494841456221129
1890,0.0494087181424821
1891,0.0493473079330692
1892,0.0492971157159361
1893,0.0492561584252724
1894,0.0492230107013815
1895,0.0491966403243562
1896,0.0491763010565404
1897,0.0491614610422438
1898,0.0491517560389611
1899,0.0491469582892163
1900,0.0491463611190746
1901,0.0014891437254447
1902,0.00149036421025944
1903,0.00145019924182194
1904,0.0013702520995644
1905,0.00125129447813104
1906,0.00109449999520734
1907,0.000901464834528167
1908,0.000674237581822142
1909,0.000415364259271946
1910,0.000127946053128539
1911,0.0014880523306245
1912,0.00107013717112751
1913,0.000630266845417252
1914,0.000175442880851914
1915,0.00148488703028615
1916,0.000875085576118689
1917,0.000275669566263328
1918,0.00148054966700017
1919,0.00072546000684163
1920,5.06357308348693e-05
1921,0.00147242323210794
1922,0.000657047129951063
1923,0.00017587730258947
1924,0.000270677896932309
1925,0.00144008114380273
1926,0.00141699597659189
1927,0.001367369827605
1928,0.00118485127200003
1929,0.0156069187569199
1930,0.0142178423641504
1931,0.00276748684986675
1932,0.0164788316007283
1933,0.0165263461332747
1934,0.016063908582364
1935,0.0141503523945349
1936,0.0164842577603712
1937,0.00883937840862359
1938,0.0160139216724654
1939,0.0153711794181851
1940,0.016443401709081
1941,0.0163507839214634
1942,0.0151411529188832
1943,0.014781578185007
1944,0.0152942141874668
1945,0.0155413420747015
1946,0.0143787319962213
1947,0.0123410192887497
1948,0.0160316132171426
1949,0.0161444110013917
1950,0.0160648669413561
1951,0.00125951837736139
1952,0.00126355363990946
1953,0.00129593939623615
1954,0.00120485037139084
1955,0.00107046254749322
1956,0.000895532433782888
1957,0.000683844684979016
1958,0.000440316871805013
1959,0.000171147743389615
1960,0.00129432375297197
1961,0.000906969996641681
1962,0.000513969190383594
1963,0.000130104958314717
1964,0.00129186448925369
1965,0.000796061607570634
1966,0.00036969742014712
1967,5.20035918316378e-05
1968,0.00128701241536926
1969,0.000911890339658813
1970,0.000142761492110019
1971,0.00127973198330173
1972,0.00127582944458382
1973,0.000361245107610743
1974,0.00126317537223043
1975,0.00125202203833363
1976,0.00123341105086553
1977,0.00119623463111102
1978,0.00107360732530797
1979,0.0163544309370774
1980,0.0187839165796937
1981,0.00180532635334938
1982,0.0183347536869647
1983,0.0206629798495227
1984,0.0199970074722699
1985,0.0213379999323739
1986,0.0219055875151808
1987,0.0203749365434789
1988,0.0186572881936031
1989,0.0222184984288462
1990,0.0184627874588706
1991,0.018974850335844
1992,0.0214620178867597
1993,0.0216989445220314
1994,0.0158314777929895
1995,0.0207464520792179
1996,0.0222995660945814
1997,0.0195428119952324
1998,0.0214434907924104
1999,0.0209024606467955
2000,0.0222768752152151
2001,0.00122242116955209
2002,0.00122076564959493
2003,0.00120776130620021
2004,0.00118303841740733
2005,0.00114920809846874
2006,0.00111028739044786
2007,0.00107183023067212
2008,0.00104111646598961
2009,0.00102741925648618
2010,0.00104237291518933
2011,0.00110048006105548
2012,0.00121981349388582
2013,0.000424306657189355
2014,0.00121844429957209
2015,0.000350342729838507
2016,0.00121654929945595
2017,0.000362570421583591
2018,0.00121387058022172
2019,0.000561807484301026
2020,0.000470982717694174
2021,0.00120722691894041
2022,0.0012037733053611
2023,0.00119924438620826
2024,0.00119308743919094
2025,0.00118429939259325
2026,0.00117085265939297
2027,0.00114752701807835
2028,0.00106810805869136
2029,0.0157766281065106
2030,0.0189765984913631
2031,0.0187569567175323
2032,0.0204991481874398
2033,0.0195351981918686
2034,0.0200598438889504
2035,0.0226749595213239
2036,0.0225862656295073
2037,0.0236840462676806
2038,0.0234897530676785
2039,0.00913196829118945
2040,0.0162499095721381
2041,0.0236584942730148
2042,0.0223984459677135
2043,0.0227305014063196
2044,0.0228486104426201
2045,0.023210206756947
2046,0.0221131177047202
2047,0.0235950842736091
2048,0.0232772951628713
2049,0.0227457894599968
2050,0.0235883470668983
2051,0.000271464475952597
2052,0.000281838253473524
2053,0.000365090798187825
2054,0.000533000780421652
2055,0.000788434688325976
2056,0.00113584062345779
2057,0.000893716367068673
2058,0.000627021493320456
2059,0.000349965117489219
2060,8.02684345068332e-05
2061,0.00113476617733372
2062,0.000769706594317693
2063,0.000479803602819172
2064,0.000308169545877927
2065,0.000309309250205763
2066,0.000305839175931768
2067,0.00113165403357543
2068,0.00048023810108529
2069,0.000396005096195894
2070,0.00112857802393492
2071,0.000278618932242389
2072,0.00112542046852763
2073,0.00112334842820258
2074,0.0011208791964123
2075,0.00111806141653298
2076,0.00111532481538861
2077,0.00111377452057655
2078,0.001075549709275
2079,0.0136551052325568
2080,0.0199028990167697
2081,0.0172991976608659
2082,0.020400589337657
2083,0.0225735322335433
2084,0.021214298535928
2085,0.0235246792330907
2086,0.0190258020086208
2087,0.0222719118271229
2088,0.0233083048931029
2089,0.024919349141399
2090,0.0244277852827904
2091,0.0238406958623649
2092,0.0245536605521945
2093,0.024755596952443
2094,0.0244338794461442
2095,0.0235177602547729
2096,0.0163667072601534
2097,0.0202342743166644
2098,0.0224501207381053
2099,0.0249971849733193
2100,0.0249187076263149
2101,0.00101907492588088
2102,0.0010144787094458
2103,0.000978156401348967
2104,0.0009079112819601
2105,0.000808612269059694
2106,0.000687742898568139
2107,0.000555634512924864
2108,0.000425804654885478
2109,0.000315433190299648
2110,0.000246018099222701
2111,0.000244276872680181
2112,0.000343391180555358
2113,0.000584739570072303
2114,0.00102034604526353
2115,0.00102066198994869
2116,0.00102105270089342
2117,0.00102154164078136
2118,0.00102216267511102
2119,0.00102296624449113
2120,0.00102402967419093
2121,0.00102547631741954
2122,0.00102751258704441
2123,0.00103050369425953
2124,0.00103514142925485
2125,0.0010428415043723
2126,0.00105671330097504
2127,0.00108285030049824
2128,0.00108234266494604
2129,0.0129388283359623
2130,0.0187858026910565
2131,0.0209718221668982
2132,0.0172831540905936
2133,0.0199675637085015
2134,0.0238965083585302
2135,0.02385422202995
2136,0.0218789585536712
2137,0.0256059213696593
2138,0.0236636727976922
2139,0.0170384975328104
2140,0.021711751469163
2141,0.0236053247431296
2142,0.025159928925467
2143,0.0243604274048478
2144,0.0205897776866993
2145,0.0247950847855582
2146,0.0257713732770801
2147,0.0167829130096267
2148,0.0236850571898828
2149,0.0226157213770346
2150,0.0257591080097889
2151,0.000872820567347658
2152,0.00087197400431123
2153,0.000865701461185913
2154,0.000855837790012077
2155,0.000847828609735157
2156,0.000247204926449822
2157,0.000874114931784957
2158,0.000516533167560636
2159,0.000150161764101367
2160,0.000876117603599352
2161,0.000315841202256675
2162,0.000878171540208579
2163,0.000258678973693683
2164,0.000881032247281793
2165,0.000238990702866539
2166,0.000885049055461244
2167,4.98977925846004e-05
2168,0.000890837207114124
2169,0.000300121547808636
2170,0.000899569200528953
2171,0.000905724990328054
2172,0.000913744534957016
2173,0.000924526754369496
2174,0.000939618433948289
2175,0.000961850328288341
2176,0.000996649780240929
2177,0.00105297838314579
2178,0.000432049299701974
2179,0.0161125458780088
2180,0.0163049036090971
2181,0.0201608215570406
2182,0.0127098382135041
2183,0.0232415248438726
2184,0.0215474270954713
2185,0.0235457845689466
2186,0.0235685055715469
2187,0.0246032806821295
2188,0.0243562491182132
2189,0.0225645004977714
2190,0.0208841173076176
2191,0.0257393039310637
2192,0.0248489231484486
2193,0.024598428926787
2194,0.0258117549631161
2195,0.0242536590971512
2196,0.0257234245863081
2197,0.026045355706021
2198,0.0251458347196121
2199,0.0168608268500208
2200,0.0261928328780015
2201,2.38082329791358e-05
2202,2.4963026787011e-05
2203,3.474760388046e-05
2204,5.72617221394492e-05
2205,7.82896022976243e-05
2206,6.63259571518987e-06
2207,0.000116261481963505
2208,4.34004296826374e-05
2209,2.28186736874635e-06
2210,4.67455245017743e-06
2211,9.14851038064692e-05
2212,6.1638684929856e-05
2213,0.000722123327027912
2214,0.000399815219234656
2215,4.3699626426825e-05
2216,0.000734222407512628
2217,0.000739825760531653
2218,0.000746540265709393
2219,0.00075467172425671
2220,0.000764651057599663
2221,0.000777102624146966
2222,0.000792963138510609
2223,0.000813694198205175
2224,0.000841680124532148
2225,0.000880991288412206
2226,0.000938708994280298
2227,0.000403021679215091
2228,0.00108565548951198
2229,0.0164900323268661
2230,0.0195145043268333
2231,0.0221034600891645
2232,0.0233339231819938
2233,0.0234669180253591
2234,0.0209071636365821
2235,0.0245806676174801
2236,0.0245275766661812
2237,0.0248976193843795
2238,0.0256130575489704
2239,0.0242458339257325
2240,0.026467764448502
2241,0.0260599749552305
2242,0.0259667372923715
2243,0.0238644271749706
2244,0.0251364329871817
2245,0.0251946005316551
2246,0.0252450600680644
2247,0.026026575097764
2248,0.0259689795902756
2249,0.0237822876846356
2250,0.0241482958142432
2251,0.000518787642878227
2252,0.000538061777434134
2253,0.000517622702200762
2254,0.000480067396135956
2255,0.000432141455181644
2256,0.000384221176973544
2257,0.000350646232622942
2258,0.000350203766918679
2259,0.000406805374261103
2260,0.000550419879136188
2261,8.43230117501575e-05
2262,0.000558011451261281
2263,7.71105379249015e-05
2264,0.000568422327519467
2265,5.08686628151605e-05
2266,0.000582735311267304
2267,6.49520758128567e-05
2268,0.000602769031544799
2269,0.000615857958775841
2270,0.000631775668140053
2271,1.20726084287531e-05
2272,1.354396171258e-05
2273,0.000316248315105315
2274,0.000359348336962876
2275,0.000175552107612469
2276,0.000168767750484094
2277,0.000999361929793826
2278,0.000718651310944432
2279,0.0121406397914611
2280,0.0207959089562509
2281,0.00431366178789826
2282,0.0225267353717254
2283,0.022851284610757
2284,0.0230398655613331
2285,0.0166796721569717
2286,0.0251436036067041
2287,0.0212180477442736
2288,0.0190668572228996
2289,0.024823370189753
2290,0.0223290885144179
2291,0.0246444530092962
2292,0.0256960788321944
2293,0.0254046462478025
2294,0.0264501656401952
2295,0.0267337342281361
2296,0.0251029969034979
2297,0.0247356127552128
2298,0.0249239016376412
2299,0.026121670618707
2300,0.0265870677610183
2301,8.60255250215585e-05
2302,8.44719354419596e-05
2303,7.26924495525416e-05
2304,5.2595956009347e-05
2305,3.1215501582466e-05
2306,1.93675582845759e-05
2307,3.20230496621018e-05
2308,3.33858009069532e-05
2309,5.65315387222391e-06
2310,0.000111250728175411
2311,0.000150186610338871
2312,2.81092887967019e-05
2313,6.64655918536586e-05
2314,5.1973935389574e-05
2315,5.24437496365197e-05
2316,0.000153633921004178
2317,9.17321056155295e-07
2318,0.000181823382702755
2319,4.27374699246516e-05
2320,0.000223842442968633
2321,0.000104559012312668
2322,0.000122586106165142
2323,0.000616817778573282
2324,0.000671481636435146
2325,0.000318964670187797
2326,0.000241896131796724
2327,0.000541766146066618
2328,0.000763863817405511
2329,0.0156351518070466
2330,0.0218709725575378
2331,0.0228307399450491
2332,0.0200513166854103
2333,0.0226220985886623
2334,0.0238358697832421
2335,0.0231743764372377
2336,0.0241961664229252
2337,0.0262259946263903
2338,0.0260928725680839
2339,0.0253437533184737
2340,0.0247909058137807
2341,0.0268008212583974
2342,0.0265238714916843
2343,0.0235006107737412
2344,0.0260490728624444
2345,0.0255922924414256
2346,0.0265510087853755
2347,0.0253259714207381
2348,0.025741514965932
2349,0.0263494545832044
2350,0.0176744744215131
2351,8.83092284860852e-05
2352,8.7439425966307e-05
2353,8.11444933392801e-05
2354,7.210640538823e-05
2355,6.7539556429934e-05
2356,1.09346835076051e-05
2357,8.07194928385066e-05
2358,9.33662714508418e-05
2359,7.13364585112542e-05
2360,0.000128122016771836
2361,3.36183490861249e-05
2362,0.000302134975730624
2363,4.36525881528264e-05
2364,9.98897340536136e-06
2365,5.51851662583304e-05
2366,2.47207317969966e-05
2367,0.000360513886049007
2368,5.83584315572901e-05
2369,0.000401011429443855
2370,0.00010355159641452
2371,0.000459819192931489
2372,0.000499763878071798
2373,0.000145408702916564
2374,1.18946529141354e-05
2375,0.000699652935942738
2376,0.000562692555825065
2377,0.000483304634771287
2378,0.000933725627933009
2379,0.0133309842544375
2380,0.0223977397678764
2381,0.0176291724900971
2382,0.0228522603140523
2383,0.023556759522117
2384,0.0232502347172711
2385,0.0219477344988042
2386,0.0258015112412515
2387,0.025801015194845
2388,0.0243669552695237
2389,0.0258809441956584
2390,0.0261261684345418
2391,0.0183466349512531
2392,0.0266807480922174
2393,0.0267266984903102
2394,0.0116116785201473
2395,0.0265706320837544
2396,0.0235308772676994
2397,0.0245203573335431
2398,0.026842069908998
2399,0.0229023791499711
2400,0.0166198785870688
2401,0.000179430472257146
2402,0.000178890344999443
2403,0.00016754938675242
2404,0.000127396127387636
2405,7.64588854798924e-05
2406,2.62086015874897e-05
2407,0.000187310338845494
2408,0.000141340064316309
2409,3.25253658862544e-05
2410,0.000227513560104029
2411,5.70228473828179e-05
2412,3.05341973748182e-05
2413,0.000206866098533439
2414,7.11821221397539e-05
2415,0.000274916239044894
2416,0.000250273812147964
2417,0.000210006990885982
2418,0.00027603662640079
2419,0.000254442853327749
2420,0.000341176802326043
2421,0.000239784741586705
2422,0.000285974990362552
2423,0.000503822551136398
2424,0.00057403017223516
2425,0.000420247558262359
2426,0.000797793675878797
2427,0.000521835131924457
2428,0.00105835400776627
2429,0.0162772672611864
2430,0.0217689183799595
2431,0.0230467113957045
2432,0.0196036862965372
2433,0.0223350352122449
2434,0.0244955110262837
2435,0.0212338130444731
2436,0.0259229787907327
2437,0.0262846153794182
2438,0.0267164362895849
2439,0.0237084881665067
2440,0.0257938904483161
2441,0.0261330421054247
2442,0.0242618543363417
2443,0.0250034706574602
2444,0.0265963446860094
2445,0.0223289781021903
2446,0.0259375464369533
2447,0.0260487079759359
2448,0.00684523486232891
2449,0.0265870494929995
2450,0.0257759815608045
2451,0.000195004883950841
2452,0.000192164270511458
2453,0.000170125203212787
2454,0.000129727858014699
2455,7.84428177671561e-05
2456,2.77633297426544e-05
2457,0.000204757404618965
2458,0.000141220037105242
2459,4.50515309022817e-05
2460,0.000207504206545401
2461,5.39071339505989e-05
2462,4.29970492737353e-05
2463,0.000243934506582552
2464,7.76993988040773e-05
2465,0.000255730779431621
2466,0.000282523739247974
2467,0.000195254817420173
2468,0.000320662848415261
2469,0.000240230746868218
2470,0.000374732127269326
2471,0.000216284652918216
2472,0.000263241562614252
2473,0.000510150307754945
2474,0.000580922981942209
2475,0.000389223254882001
2476,0.000766513047642266
2477,0.000529685483032265
2478,0.00107574387967752
2479,0.0153325881295939
2480,0.0188757020932408
2481,0.0223931613811634
2482,0.0195268089512358
2483,0.0216833408452639
2484,0.0228990052407507
2485,0.0221245745958178
2486,0.0251495081879032
2487,0.0254020836233067
2488,0.0258555889688452
2489,0.0268451415400612
2490,0.026729631030068
2491,0.0266849090889032
2492,0.0235748196014107
2493,0.026448744215184
2494,0.0255682483716413
2495,0.00994250576321321
2496,0.0264024088850114
2497,0.0263109599435936
2498,0.0259508002026301
2499,0.0265789644477294
2500,0.0261524081719884


==> Img_Tex/DataCSV/adjoint_estest_basis.csv <==
x1,y1,x2,y2,x3,y3
2,0.10378519529935985,2,0.10378519529935971,2,0.00030264304180707333
7,0.0027032382640454506,7,0.002703238264044435,7,5.4433770802235935e-05
12,0.0015538226371274327,12,0.001553822637125527,12,5.111428996274865e-05
17,0.00029357449377802536,17,0.0002935744936865572,17,2.7174428888428466e-05
22,0.00031200123283573405,22,0.0003120012327767529,22,2.10500599293671e-05
27,7.271135089952367e-05,27,7.271135070191068e-05,27,5.410160946511154e-06
32,2.381971060846659e-05,32,2.3819710307869164e-05,32,1.6142989468980863e-06
37,9.988949086632893e-06,37,9.988946807041467e-06,37,6.459306158298929e-07
42,3.352326786290214e-06,42,3.352326852438399e-06,42,1.9545891969659757e-07
47,2.952214398949057e-06,47,2.952208011878827e-06,47,1.1521098114964547e-07
52,4.5305502006115583e-07,52,4.5300875446400315e-07,52,2.975633070983638e-08
57,4.45466870909455e-07,57,4.454204126129373e-07,57,2.9724546212997956e-08


==> Img_Tex/DataCSV/n_j_blbq_QSS.csv <==
x1,y1
1,3
2,2
3,3
4,4
5,4
6,3
7,3
8,3
9,3
10,3
11,4
12,3
13,2
14,3
15,3
16,3
17,3
18,2
19,3
20,3
21,2
22,3
23,2
24,3
25,2
26,2
27,3
28,3
29,3
30,3
31,3
32,3
33,3
34,3
35,3
36,3
37,3
38,3
39,3
40,2
41,3
42,2
43,3
44,3
45,3
46,3
47,3
48,3
49,3
50,3
51,2
52,3
53,2
54,3
55,3
56,3
57,3
58,3
59,3
60,3
61,3
62,3
63,2
64,2
65,3
66,3
67,3
68,3
69,3
70,3
71,3
72,3
73,3
74,3
75,3
76,2
77,3
78,2
79,3
80,2
81,2
82,3
83,4
84,2
85,4
86,3
87,3
88,3
89,3
90,3
91,2
92,3
93,3
94,2
95,3
96,4
97,3
98,3
99,3
100,2
101,3
102,3
103,3
104,3
105,2
106,3
107,2
108,3
109,3
110,3
111,3
112,3
113,3
114,3
115,3
116,3
117,3
118,3
119,3
120,3
121,3
122,3
123,3
124,3
125,3
126,3
127,4
128,3
129,2
130,2
131,3
132,4
133,3
134,3
135,3
136,3
137,4
138,3
139,2
140,2
141,3
142,2
143,3
144,2
145,3
146,2
147,3
148,4
149,3
150,3
151,2
152,3
153,2

